Extending Irksome: improvements in automated Runge--Kutta time stepping for finite element methods

Irksome is a library based on the Unified Form Language (UFL) that enables automated generation of Runge--Kutta methods for time-stepping finite element spatial discretizations of partial differential equations (PDE). Allowing users to express semidiscrete forms of PDE, it generates UFL representations for the stage-coupled variational problems to be solved at each time step. The Firedrake package then generates efficient code for evaluating these variational problems and allows users a wide range of options to deploy efficient algebraic solvers in PETSc. In this paper, we describe several recent advances in Irksome. These include alternate formulations of the Runge--Kutta time-stepping methods and optimized support for diagonally implicit (DIRK) methods. Additionally, we present new and improved tools for building preconditioners for the resulting linear and linearized systems, demonstrating that these can lead to efficient approaches for solving fully implicit Runge-Kutta discretizations. The new features are demonstrated through a sequence of computational examples demonstrating the high-level interface and obtained solver performance.

==> NSE_Alexander.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
1.60e-01,215,5.07,9.57,4.17e-03,4.58e-01,1.71e-02,4.62e-03
8.00e-02,386,5.19,8.36,1.53e-03,2.71e-01,2.90e-03,2.61e-02
4.00e-02,686,5.11,7.36,7.59e-04,5.42e-02,1.17e-04,1.56e-02
2.00e-02,1221,5.00,6.60,2.71e-04,1.07e-02,1.02e-04,1.63e-03
1.00e-02,2362,4.94,6.08,1.23e-04,1.22e-03,1.21e-05,1.72e-04
5.00e-03,4151,4.88,5.06,5.70e-05,2.69e-04,1.45e-06,1.94e-05
2.50e-03,7547,4.72,4.61,2.82e-05,1.39e-05,1.87e-07,2.33e-06


==> NSE_RadauIIA1.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
1.60e-01,80,5.10,10.35,1.62e-03,4.56e-01,1.62e-02,6.39e-03
8.00e-02,136,5.02,9.07,1.39e-03,4.57e-01,1.66e-02,6.07e-03
4.00e-02,230,5.00,7.71,3.84e-04,4.57e-01,1.68e-02,5.94e-03
2.00e-02,380,5.00,6.12,1.03e-04,4.57e-01,1.68e-02,5.81e-03
1.00e-02,732,5.00,5.56,3.30e-04,4.44e-01,1.43e-02,4.19e-03
5.00e-03,1344,4.86,5.57,4.45e-04,2.83e-01,8.15e-03,5.35e-02
2.50e-03,2399,4.74,4.94,4.13e-04,1.53e-01,2.93e-03,3.83e-02


==> NSE_RadauIIA2.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
1.60e-01,145,5.25,10.16,2.40e-03,4.56e-01,1.69e-02,6.87e-03
8.00e-02,278,5.45,9.43,5.70e-04,2.05e-01,7.23e-03,4.81e-02
4.00e-02,431,5.24,7.54,2.14e-04,4.01e-02,2.88e-04,6.61e-03
2.00e-02,690,5.07,6.36,2.44e-05,6.53e-03,4.86e-05,7.30e-04
1.00e-02,1237,5.01,5.55,7.62e-06,8.34e-04,5.90e-06,8.32e-05
5.00e-03,2321,4.99,5.18,2.86e-07,2.14e-04,7.33e-07,9.81e-06
2.50e-03,4469,4.81,5.08,3.53e-08,7.25e-06,9.65e-08,1.19e-06


==> NSE_RadauIIA3.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
1.60e-01,238,6.16,10.04,1.96e-03,1.73e-01,8.78e-04,2.54e-02
8.00e-02,383,5.59,8.94,1.04e-04,8.35e-03,5.86e-05,9.72e-04
4.00e-02,621,5.34,7.45,8.74e-05,2.37e-03,2.82e-06,4.40e-05
2.00e-02,984,5.13,5.71,5.26e-06,2.11e-03,1.00e-07,1.56e-06
1.00e-02,1871,5.01,5.63,5.25e-06,3.92e-04,3.14e-09,4.85e-08
5.00e-03,3523,4.95,5.25,2.87e-11,1.53e-04,9.59e-11,1.48e-09
2.50e-03,6556,4.83,4.87,3.11e-12,2.28e-10,3.06e-12,4.63e-11


==> NSE_RadauIIA4.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
1.60e-01,330,6.18,9.94,1.39e-03,1.34e-02,8.84e-05,1.60e-03
8.00e-02,520,5.55,8.67,8.70e-05,2.44e-03,4.89e-06,7.78e-05
4.00e-02,829,5.16,7.24,8.69e-05,2.11e-03,1.00e-07,1.56e-06
2.00e-02,1446,5.10,6.17,5.25e-06,2.10e-03,1.06e-09,1.64e-08
1.00e-02,2680,5.00,5.63,5.25e-06,3.92e-04,9.10e-12,1.36e-10
5.00e-03,5063,4.97,5.27,7.30e-13,1.53e-04,3.42e-13,7.99e-12
2.50e-03,9613,4.89,5.04,9.20e-13,8.40e-12,4.47e-13,5.09e-12


==> NSE_WSODIRK433.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
1.60e-01,299,5.17,9.40,2.39e-03,4.54e-01,1.69e-02,8.40e-03
8.00e-02,564,5.25,8.79,6.24e-04,3.12e-01,3.57e-03,3.89e-02
4.00e-02,977,5.14,7.53,3.86e-04,7.88e-02,1.52e-03,2.87e-02
2.00e-02,1765,5.10,6.63,6.58e-05,1.38e-02,1.83e-04,3.47e-03
1.00e-02,3316,4.97,5.97,1.30e-05,1.73e-03,2.32e-05,3.55e-04
5.00e-03,5676,4.87,5.33,1.06e-06,3.44e-04,2.49e-06,3.70e-05
2.50e-03,9589,4.72,4.75,2.69e-07,2.27e-05,2.79e-07,4.12e-06


==> NSE_WSODIRK744.csv <==
dt,time,newt,ksp,edmax,elmax,edt,elt
4.00e-02,1551,5.14,7.04,9.16e-05,3.70e-03,2.44e-05,3.78e-04
2.00e-02,2772,5.04,6.33,5.59e-06,2.17e-03,8.56e-07,1.28e-05
1.00e-02,5013,4.94,5.67,5.41e-06,3.94e-04,2.85e-08,5.27e-07
5.00e-03,9159,4.84,5.09,1.58e-07,1.54e-04,1.86e-09,8.22e-08
2.50e-03,16827,4.78,4.54,1.58e-07,3.74e-07,2.85e-09,6.50e-08


==> RIIA.rana.dt0.005.csv <==
Stages,time,newt,ksp
2,196.24710358000004,3.990049751243781,2.002493765586035
3,352.58871791,4.0049751243781095,3.084472049689441
4,720.712645779,4.0,3.424129353233831


==> RIIA.rana.dt0.01.csv <==
Stages,time,newt,ksp
2,101.67667263199996,3.99009900990099,2.002481389578164
3,205.304625407,4.0,3.1905940594059405
4,403.41321352700015,4.128712871287129,3.7793764988009593


==> RIIA.vanka.dt0.005.csv <==
Stages,time,newt,ksp
2,252.3342834760001,4.990049751243781,4.053838484546361
3,432.2578304399999,4.990049751243781,4.948155533399801
4,601.011909943,4.825870646766169,4.985567010309278


==> RIIA.vanka.dt0.01.csv <==
Stages,time,newt,ksp
2,160.461555278,5.0,5.746534653465346
3,253.50677866800015,5.099009900990099,5.899029126213592
4,365.48653809300004,5.0,6.332673267326733


==> ch.Alexander.csv <==
dt,time,newt,ksp,et
2.50e-06,869,4.13,2.20,5.56e-02
1.25e-06,1652,4.00,2.08,6.02e-02
6.25e-07,3155,3.90,2.09,2.42e-03
3.13e-07,6207,3.96,1.99,3.03e-04


==> ch.RIIA1.csv <==
dt,time,newt,ksp,et
6.25e-07,1055,4.05,2.14,6.68e-02
3.13e-07,1918,4.00,2.18,1.04e-02


==> ch.RIIA2.csv <==
dt,time,newt,ksp,et
2.50e-06,716,4.78,3.39,1.17e-01
1.25e-06,1143,4.04,2.33,5.56e-03
6.25e-07,2038,4.00,2.44,8.38e-04
3.13e-07,4460,4.00,2.19,1.07e-04


==> ch.RIIA3.csv <==
dt,time,newt,ksp,et
5.00e-06,746,5.62,3.98,6.89e-03
2.50e-06,1081,4.74,2.85,3.31e-04
1.25e-06,1687,4.00,2.27,4.31e-06
6.25e-07,3201,4.00,2.12,2.37e-06
3.13e-07,6911,4.01,2.32,8.52e-07


==> ch.RIIA4.csv <==
dt,time,newt,ksp,et
5.00e-06,1042,5.82,2.94,1.70e-03
2.50e-06,1339,4.49,2.53,4.04e-05
1.25e-06,2304,4.00,2.21,3.27e-06
6.25e-07,4828,4.01,2.11,1.07e-06
3.13e-07,9499,4.06,2.49,9.02e-08


==> ch.WSODIRK433.csv <==
dt,time,newt,ksp,et
1.25e-06,2171,4.05,2.11,3.58e-02
6.25e-07,4310,3.97,2.04,3.33e-03
3.13e-07,8456,3.98,2.02,4.60e-04


==> ch.WSODIRK744.csv <==
dt,time,newt,ksp,et
2.50e-06,1987,4.21,2.14,2.20e-04
1.25e-06,3734,3.98,2.07,4.68e-05
6.25e-07,7387,3.96,2.05,1.09e-05
3.13e-07,13939,3.96,1.99,3.73e-06


==> ch.energy.Alexander.1.250e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
6.250000e-07,3.61773985362423e+01
1.250000e-06,3.61770318650950e+01
2.500000e-06,3.61761081792596e+01
3.750000e-06,3.61747473411589e+01
5.000000e-06,3.61726023451157e+01
6.250000e-06,3.61689945915660e+01
7.500000e-06,3.61625296064838e+01
8.750000e-06,3.61501861066997e+01
1.000000e-05,3.61249501967270e+01
1.125000e-05,3.60689017625633e+01
1.250000e-05,3.59313905926851e+01
1.375000e-05,3.56052260026180e+01
1.500000e-05,3.50841274510832e+01
1.625000e-05,3.45004149976659e+01
1.750000e-05,3.39084344167874e+01
1.875000e-05,3.33272922288030e+01
2.000000e-05,3.27877622898190e+01
2.125000e-05,3.22988376790347e+01
2.250000e-05,3.18114712491264e+01
2.375000e-05,3.13414622164526e+01
2.500000e-05,3.08775525635137e+01
2.625000e-05,3.03952891625392e+01
2.750000e-05,2.98594983129664e+01
2.875000e-05,2.92382267629948e+01
3.000000e-05,2.85547057919900e+01
3.125000e-05,2.78774976963115e+01
3.250000e-05,2.72281005338102e+01
3.375000e-05,2.66184826084949e+01
3.500000e-05,2.61429615678838e+01
3.625000e-05,2.58065987227364e+01
3.750000e-05,2.55457103459830e+01
3.875000e-05,2.53509333415272e+01
4.000000e-05,2.51808890634640e+01
4.125000e-05,2.49953688047411e+01
4.250000e-05,2.48092023005986e+01
4.375000e-05,2.46650960864515e+01
4.500000e-05,2.45534270325399e+01
4.625000e-05,2.44554786401789e+01
4.750000e-05,2.43614196253899e+01
4.875000e-05,2.42621520735846e+01
5.000000e-05,2.41446598546166e+01
5.125000e-05,2.40075285112060e+01
5.250000e-05,2.38548988843739e+01
5.375000e-05,2.37081803360569e+01
5.500000e-05,2.36031144012745e+01
5.625000e-05,2.35258860400987e+01
5.750000e-05,2.34575901042086e+01
5.875000e-05,2.33866090545456e+01
6.000000e-05,2.33173741996828e+01
6.125000e-05,2.32515306083157e+01
6.250000e-05,2.31774572114837e+01
6.375000e-05,2.30927826079175e+01
6.500000e-05,2.30000181399411e+01
6.625000e-05,2.28876616516644e+01
6.750000e-05,2.27207892066664e+01
6.875000e-05,2.24396886676797e+01
7.000000e-05,2.21431099712122e+01
7.125000e-05,2.19508953326245e+01
7.250000e-05,2.18290698182299e+01
7.375000e-05,2.17427352722590e+01
7.500000e-05,2.16695793645747e+01
7.625000e-05,2.15963223564230e+01
7.750000e-05,2.15219257030635e+01
7.875000e-05,2.14469451281030e+01
8.000000e-05,2.13665947330743e+01
8.125000e-05,2.12735295895540e+01
8.250000e-05,2.11524465444347e+01
8.375000e-05,2.09676484375864e+01
8.500000e-05,2.07116247759022e+01
8.625000e-05,2.04998704614394e+01
8.750000e-05,2.03519223903115e+01
8.875000e-05,2.02087372675694e+01
9.000000e-05,2.00431785514221e+01
9.125000e-05,1.99231867543206e+01
9.250000e-05,1.98433731856020e+01
9.375000e-05,1.97809824891213e+01
9.500000e-05,1.97224518293123e+01
9.625000e-05,1.96586168726253e+01
9.750000e-05,1.95788485110101e+01
9.875000e-05,1.94669117128963e+01
1.000000e-04,1.93106237891802e+01
1.012500e-04,1.91099215833884e+01
1.025000e-04,1.88809754098630e+01
1.037500e-04,1.86341999368142e+01
1.050000e-04,1.84362295896118e+01
1.062500e-04,1.82947350287646e+01
1.075000e-04,1.81709505116329e+01
1.087500e-04,1.80454902004331e+01
1.100000e-04,1.79351889817869e+01
1.112500e-04,1.78434370834589e+01
1.125000e-04,1.77629495341220e+01
1.137500e-04,1.76895824325021e+01
1.150000e-04,1.76206265132946e+01
1.162500e-04,1.75538959620670e+01
1.175000e-04,1.74873726082925e+01
1.187500e-04,1.74187581110181e+01
1.200000e-04,1.73443033950873e+01
1.212500e-04,1.72543924106345e+01
1.225000e-04,1.71194371559211e+01
1.237500e-04,1.69562813001977e+01
1.250000e-04,1.68542956952031e+01
1.262500e-04,1.67911580799482e+01
1.275000e-04,1.67434816697069e+01
1.287500e-04,1.67018181078294e+01
1.300000e-04,1.66621694291933e+01
1.312500e-04,1.66222819222454e+01
1.325000e-04,1.65796666402877e+01
1.337500e-04,1.65286616338800e+01
1.350000e-04,1.64604145497659e+01
1.362500e-04,1.63952350338519e+01
1.375000e-04,1.63464315028370e+01
1.387500e-04,1.63074519356697e+01
1.400000e-04,1.62744040243009e+01
1.412500e-04,1.62451551296687e+01
1.425000e-04,1.62182881067679e+01
1.437500e-04,1.61928281677784e+01
1.450000e-04,1.61681045253979e+01
1.462500e-04,1.61436441785726e+01
1.475000e-04,1.61190907125140e+01
1.487500e-04,1.60941446553735e+01
1.500000e-04,1.60685191748599e+01
1.512500e-04,1.60419012815103e+01
1.525000e-04,1.60138990940403e+01
1.537500e-04,1.59839328477176e+01
1.550000e-04,1.59509709384902e+01
1.562500e-04,1.59128301375772e+01
1.575000e-04,1.58639947644472e+01
1.587500e-04,1.57882566424163e+01
1.600000e-04,1.56647338408939e+01
1.612500e-04,1.55570089463166e+01
1.625000e-04,1.54924756370029e+01
1.637500e-04,1.54527416096074e+01
1.650000e-04,1.54259022072634e+01
1.662500e-04,1.54055446031212e+01
1.675000e-04,1.53882628978020e+01
1.687500e-04,1.53722866139564e+01
1.700000e-04,1.53567040194544e+01
1.712500e-04,1.53410336442731e+01
1.725000e-04,1.53249958701926e+01
1.737500e-04,1.53083895759907e+01
1.750000e-04,1.52910162674451e+01
1.762500e-04,1.52726163593188e+01
1.775000e-04,1.52527883024881e+01
1.787500e-04,1.52308408335258e+01
1.800000e-04,1.52054254731068e+01
1.812500e-04,1.51733662440136e+01
1.825000e-04,1.51259432103230e+01
1.837500e-04,1.50514460881595e+01
1.850000e-04,1.49808808046194e+01
1.862500e-04,1.49340136921420e+01
1.875000e-04,1.48985287109763e+01
1.887500e-04,1.48667445607187e+01
1.900000e-04,1.48346465761812e+01
1.912500e-04,1.48000291127050e+01
1.925000e-04,1.47641790680630e+01
1.937500e-04,1.47299779044587e+01
1.950000e-04,1.46986910240611e+01
1.962500e-04,1.46703035659546e+01
1.975000e-04,1.46444626431089e+01
1.987500e-04,1.46208311003757e+01
2.000000e-04,1.45991638810086e+01
2.012500e-04,1.45792898778574e+01
2.025000e-04,1.45610622748791e+01
2.037500e-04,1.45443194513227e+01
2.050000e-04,1.45288764910652e+01
2.062500e-04,1.45145377197344e+01
2.075000e-04,1.45011124021654e+01
2.087500e-04,1.44884244947485e+01
2.100000e-04,1.44763156277371e+01
2.112500e-04,1.44646432894257e+01
2.125000e-04,1.44532758003604e+01
2.137500e-04,1.44420840578340e+01
2.150000e-04,1.44309272781526e+01
2.162500e-04,1.44196239811189e+01
2.175000e-04,1.44078832798854e+01
2.187500e-04,1.43951252697748e+01
2.200000e-04,1.43800303024379e+01
2.212500e-04,1.43600942406094e+01
2.225000e-04,1.43346814651098e+01
2.237500e-04,1.43083974831844e+01
2.250000e-04,1.42839210889083e+01
2.262500e-04,1.42611713970710e+01
2.275000e-04,1.42397206420519e+01
2.287500e-04,1.42193114192666e+01
2.300000e-04,1.41998704606934e+01
2.312500e-04,1.41814121431652e+01
2.325000e-04,1.41639344834274e+01
2.337500e-04,1.41473786231253e+01
2.350000e-04,1.41316414131839e+01
2.362500e-04,1.41165996610424e+01
2.375000e-04,1.41021268735170e+01
2.387500e-04,1.40881018783761e+01
2.400000e-04,1.40744127277546e+01
2.412500e-04,1.40609585775814e+01
2.425000e-04,1.40476513046586e+01
2.437500e-04,1.40344179034526e+01
2.450000e-04,1.40212039779525e+01
2.462500e-04,1.40079777332293e+01
2.475000e-04,1.39947328389986e+01
2.487500e-04,1.39814879846276e+01
2.500000e-04,1.39682817701503e+01


==> ch.energy.Alexander.2.500e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
1.250000e-06,3.61770343449502e+01
2.500000e-06,3.61761086786848e+01
5.000000e-06,3.61726530860745e+01
7.500000e-06,3.61629925488032e+01
1.000000e-05,3.61293361382770e+01
1.250000e-05,3.59667362817782e+01
1.500000e-05,3.51581285312842e+01
1.750000e-05,3.41980597487528e+01
2.000000e-05,3.31779370647879e+01
2.250000e-05,3.22860582644430e+01
2.500000e-05,3.14468165830014e+01
2.750000e-05,3.04566187573143e+01
3.000000e-05,2.92968378416124e+01
3.250000e-05,2.82436358239207e+01
3.500000e-05,2.73590750011991e+01
3.750000e-05,2.63933802506825e+01
4.000000e-05,2.53669070122893e+01
4.250000e-05,2.46750383613117e+01
4.500000e-05,2.41277313514885e+01
4.750000e-05,2.37333036811567e+01
5.000000e-05,2.33333549262429e+01
5.250000e-05,2.28109617880849e+01
5.500000e-05,2.24099090329469e+01
5.750000e-05,2.21133579986703e+01
6.000000e-05,2.18162801666450e+01
6.250000e-05,2.15803509479683e+01
6.500000e-05,2.14013895022940e+01
6.750000e-05,2.12330828294153e+01
7.000000e-05,2.10118455554690e+01
7.250000e-05,2.06964731471052e+01
7.500000e-05,2.04307939558881e+01
7.750000e-05,2.01231455510123e+01
8.000000e-05,1.97924870067667e+01
8.250000e-05,1.92898797099263e+01
8.500000e-05,1.88381310921975e+01
8.750000e-05,1.85490266842589e+01
9.000000e-05,1.83883133581952e+01
9.250000e-05,1.82548073669441e+01
9.500000e-05,1.80434285290872e+01
9.750000e-05,1.78353694440846e+01
1.000000e-04,1.77504803046225e+01
1.025000e-04,1.76973990528490e+01
1.050000e-04,1.76513724664658e+01
1.075000e-04,1.76075171972470e+01
1.100000e-04,1.75646536456622e+01
1.125000e-04,1.75223454063881e+01
1.150000e-04,1.74803971306417e+01
1.175000e-04,1.74387016801793e+01
1.200000e-04,1.73971263105990e+01
1.225000e-04,1.73554131699063e+01
1.250000e-04,1.73131044577164e+01
1.275000e-04,1.72695029544446e+01
1.300000e-04,1.72236603493081e+01
1.325000e-04,1.71743395766231e+01
1.350000e-04,1.71198729033459e+01
1.375000e-04,1.70578486680222e+01
1.400000e-04,1.69844040375651e+01
1.425000e-04,1.68913222878855e+01
1.450000e-04,1.67467405347404e+01
1.475000e-04,1.64897505922021e+01
1.500000e-04,1.63220463960233e+01
1.525000e-04,1.61567574649033e+01
1.550000e-04,1.58235172687410e+01
1.575000e-04,1.55836257752989e+01
1.600000e-04,1.54631358223447e+01
1.625000e-04,1.53927899852375e+01
1.650000e-04,1.53496857787168e+01
1.675000e-04,1.53213903720796e+01
1.700000e-04,1.52995026968139e+01
1.725000e-04,1.52743679725192e+01
1.750000e-04,1.52353328276973e+01
1.775000e-04,1.51945521453397e+01
1.800000e-04,1.51586069332048e+01
1.825000e-04,1.51254487047582e+01
1.850000e-04,1.50938569511033e+01
1.875000e-04,1.50631647364289e+01
1.900000e-04,1.50328421998528e+01
1.925000e-04,1.50026816835603e+01
1.950000e-04,1.49727367195394e+01
1.975000e-04,1.49432351029317e+01
2.000000e-04,1.49145286676698e+01
2.025000e-04,1.48868219703952e+01
2.050000e-04,1.48599973771247e+01
2.075000e-04,1.48336616640302e+01
2.100000e-04,1.48072964138558e+01
2.125000e-04,1.47803378825550e+01
2.150000e-04,1.47521296471809e+01
2.175000e-04,1.47217775835280e+01
2.200000e-04,1.46878527279137e+01
2.225000e-04,1.46478572702871e+01
2.250000e-04,1.45969682471217e+01
2.275000e-04,1.45205445223441e+01
2.300000e-04,1.43316144856298e+01
2.325000e-04,1.41816457714229e+01
2.350000e-04,1.41373702843068e+01
2.375000e-04,1.41199141290496e+01
2.400000e-04,1.41082809206158e+01
2.425000e-04,1.40963066000455e+01
2.450000e-04,1.40768768054343e+01
2.475000e-04,1.40508880394761e+01
2.500000e-04,1.40376703634579e+01


==> ch.energy.RIIA1.IA.6.250e-07.csv <==
t,E
0.000000e+00,3.61781942553790e+01
6.250000e-07,3.61773938487203e+01
1.250000e-06,3.61769995077861e+01
1.875000e-06,3.61765417937193e+01
2.500000e-06,3.61759847586747e+01
3.125000e-06,3.61752900843718e+01
3.750000e-06,3.61744048322583e+01
4.375000e-06,3.61732528032015e+01
5.000000e-06,3.61717223102395e+01
5.625000e-06,3.61696471510673e+01
6.250000e-06,3.61667760520568e+01
6.875000e-06,3.61627221759318e+01
7.500000e-06,3.61568766018647e+01
8.125000e-06,3.61482524287813e+01
8.750000e-06,3.61351830181977e+01
9.375000e-06,3.61146773970523e+01
1.000000e-05,3.60808894816105e+01
1.062500e-05,3.60215930091506e+01
1.125000e-05,3.59147773146806e+01
1.187500e-05,3.57397700111258e+01
1.250000e-05,3.54992156720404e+01
1.312500e-05,3.52187584084153e+01
1.375000e-05,3.49192608291086e+01
1.437500e-05,3.46047614203589e+01
1.500000e-05,3.42774041080980e+01
1.562500e-05,3.39396591957876e+01
1.625000e-05,3.35892342860050e+01
1.687500e-05,3.32286063134635e+01
1.750000e-05,3.28714115951848e+01
1.812500e-05,3.25326364012256e+01
1.875000e-05,3.22211172454174e+01
1.937500e-05,3.19342575995700e+01
2.000000e-05,3.16627391727576e+01
2.062500e-05,3.13966739487971e+01
2.125000e-05,3.11281659493058e+01
2.187500e-05,3.08542486403313e+01
2.250000e-05,3.05732356430021e+01
2.312500e-05,3.02840622030279e+01
2.375000e-05,2.99914007457433e+01
2.437500e-05,2.97020769903937e+01
2.500000e-05,2.94164564622000e+01
2.562500e-05,2.91284258411744e+01
2.625000e-05,2.88298237515720e+01
2.687500e-05,2.85142152771562e+01
2.750000e-05,2.81901792723570e+01
2.812500e-05,2.78774164682400e+01
2.875000e-05,2.75934644733110e+01
2.937500e-05,2.73488906360677e+01
3.000000e-05,2.71479925113382e+01
3.062500e-05,2.69867234270805e+01
3.125000e-05,2.68570311847967e+01
3.187500e-05,2.67506869077664e+01
3.250000e-05,2.66591272635719e+01
3.312500e-05,2.65728306361109e+01
3.375000e-05,2.64823181091179e+01
3.437500e-05,2.63847985809251e+01
3.500000e-05,2.62852368356730e+01
3.562500e-05,2.61873123905025e+01
3.625000e-05,2.60933772140237e+01
3.687500e-05,2.60039757327387e+01
3.750000e-05,2.59178748344580e+01
3.812500e-05,2.58327507814486e+01
3.875000e-05,2.57445819080905e+01
3.937500e-05,2.56475063978113e+01
4.000000e-05,2.55366345497926e+01
4.062500e-05,2.54154232914694e+01
4.125000e-05,2.52945238926470e+01
4.187500e-05,2.51814273060464e+01
4.250000e-05,2.50779879111835e+01
4.312500e-05,2.49832675627172e+01
4.375000e-05,2.48958718082479e+01
4.437500e-05,2.48150418422967e+01
4.500000e-05,2.47408129552398e+01
4.562500e-05,2.46734706124112e+01
4.625000e-05,2.46128528746251e+01
4.687500e-05,2.45580657492225e+01
4.750000e-05,2.45076988476831e+01
4.812500e-05,2.44603583540357e+01
4.875000e-05,2.44152537102293e+01
4.937500e-05,2.43723219562244e+01
5.000000e-05,2.43317634529737e+01
5.062500e-05,2.42936070155551e+01
5.125000e-05,2.42576163046392e+01
5.187500e-05,2.42233487739419e+01
5.250000e-05,2.41901960042889e+01
5.312500e-05,2.41573802613473e+01
5.375000e-05,2.41239933296470e+01
5.437500e-05,2.40892492533673e+01
5.500000e-05,2.40529064845956e+01
5.562500e-05,2.40153504107103e+01
5.625000e-05,2.39771653096969e+01
5.687500e-05,2.39387213311263e+01
5.750000e-05,2.39000739879846e+01
5.812500e-05,2.38610352951526e+01
5.875000e-05,2.38212441009231e+01
5.937500e-05,2.37801641819351e+01
6.000000e-05,2.37369707096961e+01
6.062500e-05,2.36902396711743e+01
6.125000e-05,2.36374727962680e+01
6.187500e-05,2.35763743254441e+01
6.250000e-05,2.35100804334424e+01
6.312500e-05,2.34449844941718e+01
6.375000e-05,2.33830795980035e+01
6.437500e-05,2.33220809490633e+01
6.500000e-05,2.32573296099956e+01
6.562500e-05,2.31833129336388e+01
6.625000e-05,2.30992888719924e+01
6.687500e-05,2.30123850599270e+01
6.750000e-05,2.29281712182249e+01
6.812500e-05,2.28453230900086e+01
6.875000e-05,2.27613903947550e+01
6.937500e-05,2.26777966654594e+01
7.000000e-05,2.25940793181547e+01
7.062500e-05,2.25043563090815e+01
7.125000e-05,2.24079371680026e+01
7.187500e-05,2.23168922905032e+01
7.250000e-05,2.22397269909048e+01
7.312500e-05,2.21756168637806e+01
7.375000e-05,2.21202003141538e+01
7.437500e-05,2.20682310212122e+01
7.500000e-05,2.20147854570337e+01
7.562500e-05,2.19597311799274e+01
7.625000e-05,2.19081362726475e+01
7.687500e-05,2.18628630580857e+01
7.750000e-05,2.18232926945564e+01
7.812500e-05,2.17877445718005e+01
7.875000e-05,2.17546192889449e+01
7.937500e-05,2.17226047656697e+01
8.000000e-05,2.16906167633598e+01
8.062500e-05,2.16576787109731e+01
8.125000e-05,2.16227692540080e+01
8.187500e-05,2.15845967504750e+01
8.250000e-05,2.15412058596657e+01
8.312500e-05,2.14895313100409e+01
8.375000e-05,2.14268302491978e+01
8.437500e-05,2.13542517995836e+01
8.500000e-05,2.12731558878556e+01
8.562500e-05,2.11819328808936e+01
8.625000e-05,2.10781068156560e+01
8.687500e-05,2.09607553683866e+01
8.750000e-05,2.08391786764909e+01
8.812500e-05,2.07275495814416e+01
8.875000e-05,2.06320736964905e+01
8.937500e-05,2.05505388890517e+01
9.000000e-05,2.04789575395897e+01
9.062500e-05,2.04149232390346e+01
9.125000e-05,2.03569293442962e+01
9.187500e-05,2.03031404470301e+01
9.250000e-05,2.02511665004921e+01
9.312500e-05,2.01982103387858e+01
9.375000e-05,2.01415239677928e+01
9.437500e-05,2.00796329159608e+01
9.500000e-05,2.00129686992668e+01
9.562500e-05,1.99423301247093e+01
9.625000e-05,1.98677724113977e+01
9.687500e-05,1.97897822542661e+01
9.750000e-05,1.97099772074368e+01
9.812500e-05,1.96298146611706e+01
9.875000e-05,1.95496158514904e+01
9.937500e-05,1.94686392006233e+01
1.000000e-04,1.93851551511158e+01
1.006250e-04,1.92958958883816e+01
1.012500e-04,1.91953391315874e+01
1.018750e-04,1.90805173663250e+01
1.025000e-04,1.89612600951932e+01
1.031250e-04,1.88496847621739e+01
1.037500e-04,1.87478085600095e+01
1.043750e-04,1.86510704083195e+01
1.050000e-04,1.85517668969810e+01
1.056250e-04,1.84421067217181e+01
1.062500e-04,1.83245411450770e+01
1.068750e-04,1.82102778257558e+01
1.075000e-04,1.81047200314189e+01
1.081250e-04,1.80084822427749e+01
1.087500e-04,1.79224901304068e+01
1.093750e-04,1.78471144909154e+01
1.100000e-04,1.77808487318994e+01
1.106250e-04,1.77215214854829e+01
1.112500e-04,1.76673630757633e+01
1.118750e-04,1.76171897106346e+01
1.125000e-04,1.75702673588207e+01
1.131250e-04,1.75261393790680e+01
1.137500e-04,1.74844796740091e+01
1.143750e-04,1.74449904401720e+01
1.150000e-04,1.74073435847856e+01
1.156250e-04,1.73711343159384e+01
1.162500e-04,1.73357903893370e+01
1.168750e-04,1.73003668360517e+01
1.175000e-04,1.72631426932941e+01
1.181250e-04,1.72211268706881e+01
1.187500e-04,1.71712346468596e+01
1.193750e-04,1.71157672909769e+01
1.200000e-04,1.70624046074363e+01
1.206250e-04,1.70157186656578e+01
1.212500e-04,1.69759463867769e+01
1.218750e-04,1.69418825718678e+01
1.225000e-04,1.69122809780365e+01
1.231250e-04,1.68861474645182e+01
1.237500e-04,1.68627300796104e+01
1.243750e-04,1.68414646910926e+01
1.250000e-04,1.68219283790057e+01
1.256250e-04,1.68038050261339e+01
1.262500e-04,1.67868599964444e+01
1.268750e-04,1.67709209886077e+01
1.275000e-04,1.67558631179801e+01
1.281250e-04,1.67415969436789e+01
1.287500e-04,1.67280585847742e+01
1.293750e-04,1.67152014257633e+01
1.300000e-04,1.67029892421011e+01
1.306250e-04,1.66913908091165e+01
1.312500e-04,1.66803761052734e+01
1.318750e-04,1.66699140903399e+01
1.325000e-04,1.66599718398008e+01
1.331250e-04,1.66505146734222e+01
1.337500e-04,1.66415068860051e+01
1.343750e-04,1.66329127526983e+01
1.350000e-04,1.66246975852399e+01
1.356250e-04,1.66168287111025e+01
1.362500e-04,1.66092763102898e+01
1.368750e-04,1.66020140717009e+01
1.375000e-04,1.65950196337148e+01
1.381250e-04,1.65882747698972e+01
1.387500e-04,1.65817652884578e+01
1.393750e-04,1.65754806434804e+01
1.400000e-04,1.65694133030994e+01
1.406250e-04,1.65635579671448e+01
1.412500e-04,1.65579107528399e+01
1.418750e-04,1.65524684600046e+01
1.425000e-04,1.65472279915413e+01
1.431250e-04,1.65421859575322e+01
1.437500e-04,1.65373384499396e+01
1.443750e-04,1.65326809499929e+01
1.450000e-04,1.65282083229455e+01
1.456250e-04,1.65239148601509e+01
1.462500e-04,1.65197943399729e+01
1.468750e-04,1.65158400916490e+01
1.475000e-04,1.65120450565872e+01
1.481250e-04,1.65084018482070e+01
1.487500e-04,1.65049028142085e+01
1.493750e-04,1.65015401048460e+01
1.500000e-04,1.64983057486559e+01
1.506250e-04,1.64951917344334e+01
1.512500e-04,1.64921900960863e+01
1.518750e-04,1.64892929958405e+01
1.525000e-04,1.64864928012156e+01
1.531250e-04,1.64837821519856e+01
1.537500e-04,1.64811540146061e+01
1.543750e-04,1.64786017229700e+01
1.550000e-04,1.64761190055773e+01
1.556250e-04,1.64737000001308e+01
1.562500e-04,1.64713392571649e+01
1.568750e-04,1.64690317346047e+01
1.575000e-04,1.64667727852046e+01
1.581250e-04,1.64645581387054e+01
1.587500e-04,1.64623838803429e+01
1.593750e-04,1.64602464270835e+01
1.600000e-04,1.64581425027075e+01
1.606250e-04,1.64560691126104e+01
1.612500e-04,1.64540235189779e+01
1.618750e-04,1.64520032168056e+01
1.625000e-04,1.64500059110825e+01
1.631250e-04,1.64480294953405e+01
1.637500e-04,1.64460720316775e+01
1.643750e-04,1.64441317322931e+01
1.650000e-04,1.64422069425269e+01
1.656250e-04,1.64402961253513e+01
1.662500e-04,1.64383978472496e+01
1.668750e-04,1.64365107653925e+01
1.675000e-04,1.64346336160205e+01
1.681250e-04,1.64327652039330e+01
1.687500e-04,1.64309043929875e+01
1.693750e-04,1.64290500975140e+01
1.700000e-04,1.64272012745516e+01
1.706250e-04,1.64253569168226e+01
1.712500e-04,1.64235160463610e+01
1.718750e-04,1.64216777087220e+01
1.725000e-04,1.64198409677005e+01
1.731250e-04,1.64180049004956e+01
1.737500e-04,1.64161685932613e+01
1.743750e-04,1.64143311369897e+01
1.750000e-04,1.64124916236754e+01
1.756250e-04,1.64106491427181e+01
1.762500e-04,1.64088027775201e+01
1.768750e-04,1.64069516022416e+01
1.775000e-04,1.64050946786797e+01
1.781250e-04,1.64032310532396e+01
1.787500e-04,1.64013597539707e+01
1.793750e-04,1.63994797876431e+01
1.800000e-04,1.63975901368430e+01
1.806250e-04,1.63956897570706e+01
1.812500e-04,1.63937775738265e+01
1.818750e-04,1.63918524796800e+01
1.825000e-04,1.63899133313158e+01
1.831250e-04,1.63879589465676e+01
1.837500e-04,1.63859881014523e+01
1.843750e-04,1.63839995272324e+01
1.850000e-04,1.63819919075511e+01
1.856250e-04,1.63799638756986e+01
1.862500e-04,1.63779140120965e+01
1.868750e-04,1.63758408421102e+01
1.875000e-04,1.63737428343367e+01
1.881250e-04,1.63716183995504e+01
1.887500e-04,1.63694658905378e+01
1.893750e-04,1.63672836030957e+01
1.900000e-04,1.63650697785248e+01
1.906250e-04,1.63628226079916e+01
1.912500e-04,1.63605402391821e+01
1.918750e-04,1.63582207856886e+01
1.925000e-04,1.63558623395768e+01
1.931250e-04,1.63534629875373e+01
1.937500e-04,1.63510208309337e+01
1.943750e-04,1.63485340098961e+01
1.950000e-04,1.63460007313709e+01
1.956250e-04,1.63434193007165e+01
1.962500e-04,1.63407881560444e+01
1.968750e-04,1.63381059040745e+01
1.975000e-04,1.63353713558446e+01
1.981250e-04,1.63325835602612e+01
1.987500e-04,1.63297418332627e+01
1.993750e-04,1.63268457803683e+01
2.000000e-04,1.63238953106361e+01
2.006250e-04,1.63208906405689e+01
2.012500e-04,1.63178322872242e+01
2.018750e-04,1.63147210506232e+01
2.025000e-04,1.63115579863818e+01
2.031250e-04,1.63083443701881e+01
2.037500e-04,1.63050816562344e+01
2.043750e-04,1.63017714319331e+01
2.050000e-04,1.62984153712246e+01
2.056250e-04,1.62950151885652e+01
2.062500e-04,1.62915725953413e+01
2.068750e-04,1.62880892600621e+01
2.075000e-04,1.62845667732775e+01
2.081250e-04,1.62810066177892e+01
2.087500e-04,1.62774101443814e+01
2.093750e-04,1.62737785529956e+01
2.100000e-04,1.62701128790203e+01
2.106250e-04,1.62664139841679e+01
2.112500e-04,1.62626825512729e+01
2.118750e-04,1.62589190822777e+01
2.125000e-04,1.62551238986694e+01
2.131250e-04,1.62512971436917e+01
2.137500e-04,1.62474387857536e+01
2.143750e-04,1.62435486225867e+01
2.150000e-04,1.62396262858283e+01
2.156250e-04,1.62356712458247e+01
2.162500e-04,1.62316828165328e+01
2.168750e-04,1.62276601604548e+01
2.175000e-04,1.62236022935578e+01
2.181250e-04,1.62195080901245e+01
2.187500e-04,1.62153762874477e+01
2.193750e-04,1.62112054902453e+01
2.200000e-04,1.62069941746231e+01
2.206250e-04,1.62027406913740e+01
2.212500e-04,1.61984432683671e+01
2.218750e-04,1.61941000117523e+01
2.225000e-04,1.61897089056900e+01
2.231250e-04,1.61852678103000e+01
2.237500e-04,1.61807744575155e+01
2.243750e-04,1.61762264445110e+01
2.250000e-04,1.61716212243604e+01
2.256250e-04,1.61669560935528e+01
2.262500e-04,1.61622281759659e+01
2.268750e-04,1.61574344028589e+01
2.275000e-04,1.61525714884192e+01
2.281250e-04,1.61476359003734e+01
2.287500e-04,1.61426238251881e+01
2.293750e-04,1.61375311274409e+01
2.300000e-04,1.61323533030830e+01
2.306250e-04,1.61270854265608e+01
2.312500e-04,1.61217220921706e+01
2.318750e-04,1.61162573506324e+01
2.325000e-04,1.61106846427445e+01
2.331250e-04,1.61049967331813e+01
2.337500e-04,1.60991856490546e+01
2.343750e-04,1.60932426297633e+01
2.350000e-04,1.60871580967829e+01
2.356250e-04,1.60809216540552e+01
2.362500e-04,1.60745221308987e+01
2.368750e-04,1.60679476787805e+01
2.375000e-04,1.60611859293825e+01
2.381250e-04,1.60542242124373e+01
2.387500e-04,1.60470498165322e+01
2.393750e-04,1.60396502547639e+01
2.400000e-04,1.60320134729105e+01
2.406250e-04,1.60241279173662e+01
2.412500e-04,1.60159823724702e+01
2.418750e-04,1.60075654895600e+01
2.425000e-04,1.59988649635227e+01
2.431250e-04,1.59898663561613e+01
2.437500e-04,1.59805515986049e+01
2.443750e-04,1.59708972029445e+01
2.450000e-04,1.59608721556362e+01
2.456250e-04,1.59504353362121e+01
2.462500e-04,1.59395320832491e+01
2.468750e-04,1.59280891640569e+01
2.475000e-04,1.59160067661646e+01
2.481250e-04,1.59031449070480e+01
2.487500e-04,1.58892991023238e+01
2.493750e-04,1.58741543704912e+01
2.500000e-04,1.58571930660839e+01


==> ch.energy.RIIA2.IA.1.250e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
1.250000e-06,3.61770331184991e+01
2.500000e-06,3.61761080470501e+01
3.750000e-06,3.61747464358143e+01
5.000000e-06,3.61725991990263e+01
6.250000e-06,3.61689851914993e+01
7.500000e-06,3.61625027642444e+01
8.750000e-06,3.61501082567065e+01
1.000000e-05,3.61247023970575e+01
1.125000e-05,3.60679192095474e+01
1.250000e-05,3.59271932209369e+01
1.375000e-05,3.55944661067785e+01
1.500000e-05,3.50690735081255e+01
1.625000e-05,3.44855249071309e+01
1.750000e-05,3.38926632799838e+01
1.875000e-05,3.33089229295979e+01
2.000000e-05,3.27649040299155e+01
2.125000e-05,3.22656385928419e+01
2.250000e-05,3.17710603755190e+01
2.375000e-05,3.13046067023115e+01
2.500000e-05,3.08540784520637e+01
2.625000e-05,3.03945744473943e+01
2.750000e-05,2.98720350377101e+01
2.875000e-05,2.92320864750118e+01
3.000000e-05,2.85152416717906e+01
3.125000e-05,2.78168814465274e+01
3.250000e-05,2.71416458263067e+01
3.375000e-05,2.65278438315891e+01
3.500000e-05,2.60742155207907e+01
3.625000e-05,2.57822721614153e+01
3.750000e-05,2.55744229497786e+01
3.875000e-05,2.53944495844330e+01
4.000000e-05,2.51934259549600e+01
4.125000e-05,2.49758718239800e+01
4.250000e-05,2.47858469348659e+01
4.375000e-05,2.46485659095740e+01
4.500000e-05,2.45424506422724e+01
4.625000e-05,2.44494538509590e+01
4.750000e-05,2.43603299645952e+01
4.875000e-05,2.42656614269285e+01
5.000000e-05,2.41538709011924e+01
5.125000e-05,2.40300364502327e+01
5.250000e-05,2.39070002728646e+01
5.375000e-05,2.37866853707392e+01
5.500000e-05,2.36607990461693e+01
5.625000e-05,2.35546864159637e+01
5.750000e-05,2.34694342037514e+01
5.875000e-05,2.34027186095314e+01
6.000000e-05,2.33462517275709e+01
6.125000e-05,2.32859943098452e+01
6.250000e-05,2.32139329426877e+01
6.375000e-05,2.31350215934552e+01
6.500000e-05,2.30466179893291e+01
6.625000e-05,2.29272628945926e+01
6.750000e-05,2.27668714239474e+01
6.875000e-05,2.25655147304256e+01
7.000000e-05,2.23554047392752e+01
7.125000e-05,2.21976537270664e+01
7.250000e-05,2.20555654848182e+01
7.375000e-05,2.19363868393365e+01
7.500000e-05,2.18463291921228e+01
7.625000e-05,2.17753651591820e+01
7.750000e-05,2.17150947662656e+01
7.875000e-05,2.16553867871274e+01
8.000000e-05,2.15804188741753e+01
8.125000e-05,2.14826223672861e+01
8.250000e-05,2.14032826266667e+01
8.375000e-05,2.13396853442987e+01
8.500000e-05,2.12764365720489e+01
8.625000e-05,2.12038981010535e+01
8.750000e-05,2.11102980510689e+01
8.875000e-05,2.09688024245932e+01
9.000000e-05,2.07536843827643e+01
9.125000e-05,2.05172842556981e+01
9.250000e-05,2.03068445985074e+01
9.375000e-05,2.01725196773673e+01
9.500000e-05,2.00900074683353e+01
9.625000e-05,2.00286108729963e+01
9.750000e-05,1.99689078888506e+01
9.875000e-05,1.98933408205597e+01
1.000000e-04,1.97863271378486e+01
1.012500e-04,1.96527592230537e+01
1.025000e-04,1.95397880704141e+01
1.037500e-04,1.94509686150168e+01
1.050000e-04,1.93651484493050e+01
1.062500e-04,1.92675492380468e+01
1.075000e-04,1.91758443225095e+01
1.087500e-04,1.90988028391107e+01
1.100000e-04,1.90290726930644e+01
1.112500e-04,1.89611739866577e+01
1.125000e-04,1.88892646250896e+01
1.137500e-04,1.88022503487944e+01
1.150000e-04,1.86843374826873e+01
1.162500e-04,1.85459825335816e+01
1.175000e-04,1.83972024159713e+01
1.187500e-04,1.82511565665897e+01
1.200000e-04,1.81141748108686e+01
1.212500e-04,1.79881759994326e+01
1.225000e-04,1.78756940493487e+01
1.237500e-04,1.77759803875594e+01
1.250000e-04,1.76845994576761e+01
1.262500e-04,1.75947167174304e+01
1.275000e-04,1.75034947776166e+01
1.287500e-04,1.74152448717388e+01
1.300000e-04,1.73314206053608e+01
1.312500e-04,1.72494158968008e+01
1.325000e-04,1.71649443670091e+01
1.337500e-04,1.70707651632348e+01
1.350000e-04,1.69504509392179e+01
1.362500e-04,1.67868803754339e+01
1.375000e-04,1.65965906924219e+01
1.387500e-04,1.64639484470239e+01
1.400000e-04,1.63883879356745e+01
1.412500e-04,1.63339154634508e+01
1.425000e-04,1.62888483955840e+01
1.437500e-04,1.62488583142885e+01
1.450000e-04,1.62122234688759e+01
1.462500e-04,1.61783595847634e+01
1.475000e-04,1.61470723424014e+01
1.487500e-04,1.61182146843896e+01
1.500000e-04,1.60915962467655e+01
1.512500e-04,1.60669943667939e+01
1.525000e-04,1.60441825498052e+01
1.537500e-04,1.60229504409433e+01
1.550000e-04,1.60031102314927e+01
1.562500e-04,1.59844916645330e+01
1.575000e-04,1.59669334207989e+01
1.587500e-04,1.59502786997878e+01
1.600000e-04,1.59343770719508e+01
1.612500e-04,1.59190896242657e+01
1.625000e-04,1.59042935808469e+01
1.637500e-04,1.58898842366528e+01
1.650000e-04,1.58757738060405e+01
1.662500e-04,1.58618879070217e+01
1.675000e-04,1.58481609466301e+01
1.687500e-04,1.58345316645019e+01
1.700000e-04,1.58209395714081e+01
1.712500e-04,1.58073223016979e+01
1.725000e-04,1.57936133998551e+01
1.737500e-04,1.57797399379496e+01
1.750000e-04,1.57656194254311e+01
1.762500e-04,1.57511553889531e+01
1.775000e-04,1.57362304682591e+01
1.787500e-04,1.57206946634036e+01
1.800000e-04,1.57043440555960e+01
1.812500e-04,1.56868800597587e+01
1.825000e-04,1.56678232180817e+01
1.837500e-04,1.56462983859639e+01
1.850000e-04,1.56203922843939e+01
1.862500e-04,1.55850028198286e+01
1.875000e-04,1.55275172609848e+01
1.887500e-04,1.54513713139374e+01
1.900000e-04,1.53954204531152e+01
1.912500e-04,1.53579714241443e+01
1.925000e-04,1.53286155969538e+01
1.937500e-04,1.53033029102441e+01
1.950000e-04,1.52806471250318e+01
1.962500e-04,1.52601102497324e+01
1.975000e-04,1.52414326196521e+01
1.987500e-04,1.52244491488597e+01
2.000000e-04,1.52090247643498e+01
2.012500e-04,1.51950313501207e+01
2.025000e-04,1.51823409271289e+01
2.037500e-04,1.51708253265198e+01
2.050000e-04,1.51603581474398e+01
2.062500e-04,1.51508171384995e+01
2.075000e-04,1.51420862211274e+01
2.087500e-04,1.51340568698014e+01
2.100000e-04,1.51266287771360e+01
2.112500e-04,1.51197097977331e+01
2.125000e-04,1.51132151380158e+01
2.137500e-04,1.51070656404257e+01
2.150000e-04,1.51011847380286e+01
2.162500e-04,1.50954930450022e+01
2.175000e-04,1.50898981003385e+01
2.187500e-04,1.50842731371496e+01
2.200000e-04,1.50784093124220e+01
2.212500e-04,1.50719033977249e+01
2.225000e-04,1.50639178010478e+01
2.237500e-04,1.50529431043121e+01
2.250000e-04,1.50377164477823e+01
2.262500e-04,1.50195552647305e+01
2.275000e-04,1.50011973371387e+01
2.287500e-04,1.49839863194363e+01
2.300000e-04,1.49680540088338e+01
2.312500e-04,1.49531672864389e+01
2.325000e-04,1.49390772439376e+01
2.337500e-04,1.49256092803174e+01
2.350000e-04,1.49126686291595e+01
2.362500e-04,1.49002142832299e+01
2.375000e-04,1.48882220761225e+01
2.387500e-04,1.48766563344321e+01
2.400000e-04,1.48654607873842e+01
2.412500e-04,1.48545641576347e+01
2.425000e-04,1.48438901761507e+01
2.437500e-04,1.48333657992622e+01
2.450000e-04,1.48229264601546e+01
2.462500e-04,1.48125194935563e+01
2.475000e-04,1.48021069554810e+01
2.487500e-04,1.47916680211164e+01
2.500000e-04,1.47811998420991e+01


==> ch.energy.RIIA2.deriv.IA.1.25e-06.csv <==
t,E
0.0000e+00,36.17819425536874
1.2500e-06,36.17703311849114
2.5000e-06,36.176108047041396
3.7500e-06,36.17474643580368
5.0000e-06,36.17259919901186
6.2500e-06,36.16898519147726
7.5000e-06,36.162502764207765
8.7500e-06,36.15010825664205
1.0000e-05,36.12470239694623
1.1250e-05,36.06791920939689
1.2500e-05,35.927193221033825
1.3750e-05,35.5944661079803
1.5000e-05,35.069073509579695
1.6250e-05,34.485524907818316
1.7500e-05,33.89266328473743
1.8750e-05,33.30892294667541
2.0000e-05,32.7649040687185
2.1250e-05,32.26563865664233
2.2500e-05,31.77106044631898
2.3750e-05,31.304606754152225
2.5000e-05,30.854078452744623
2.6250e-05,30.39457439853235
2.7500e-05,29.872034921703687
2.8750e-05,29.232086354992834
3.0000e-05,28.51524205972286
3.1250e-05,27.81688260148261
3.2500e-05,27.141647077934348
3.3750e-05,26.52784500762074
3.5000e-05,26.074216902048384
3.6250e-05,25.78227350283031
3.7500e-05,25.574424319748367
3.8750e-05,25.394451736563738
4.0000e-05,25.193429192673804
4.1250e-05,24.975874625652814
4.2500e-05,24.785848969176698
4.3750e-05,24.648566814522038
4.5000e-05,24.54245115965757
4.6250e-05,24.449454212408526
4.7500e-05,24.360330166223477
4.8750e-05,24.265661392546804
5.0000e-05,24.153870577670116
5.1250e-05,24.03003584294938
5.2500e-05,23.906999274985367
5.3750e-05,23.786683487182806
5.5000e-05,23.660796768149694
5.6250e-05,23.55468509679391
5.7500e-05,23.469433542451476
5.8750e-05,23.402718491104878
6.0000e-05,23.34625192240205
6.1250e-05,23.28599475507679
6.2500e-05,23.213933766952593
6.3750e-05,23.135023264556843
6.5000e-05,23.046621906442674
6.6250e-05,22.927271835907394
6.7500e-05,22.766877352287107
6.8750e-05,22.565515913472865
7.0000e-05,22.355403132769503
7.1250e-05,22.197648311074698
7.2500e-05,22.05555712536941
7.3750e-05,21.936381118731422
7.5000e-05,21.846326070848974
7.6250e-05,21.77536438922428
7.7500e-05,21.715096130338182
7.8750e-05,21.655390893030237
8.0000e-05,21.580428720249753
8.1250e-05,21.482632596253765
8.2500e-05,21.403287181921883
8.3750e-05,21.3396873992082
8.5000e-05,21.27643786057751
8.6250e-05,21.203899344094907
8.7500e-05,21.110299827235732
8.8750e-05,20.968805560752088
9.0000e-05,20.753687943744296
9.1250e-05,20.517288646934492
9.2500e-05,20.306847854659708
9.3750e-05,20.17252039323762
9.5000e-05,20.09000654968093
9.6250e-05,20.02860872560887
9.7500e-05,19.968904383553404
9.8750e-05,19.89333488185447
1.0000e-04,19.7863150580435
1.0125e-04,19.652744577823235
1.0250e-04,19.53978085479854
1.0375e-04,19.45096530572745
1.0500e-04,19.365146338970476
1.0625e-04,19.26754751803498
1.0750e-04,19.175843557900812
1.0875e-04,19.09880288050671
1.1000e-04,19.02907353033211
1.1125e-04,18.961175944628508
1.1250e-04,18.889268787376942
1.1375e-04,18.802259810981106
1.1500e-04,18.684350196865307
1.1625e-04,18.54598945881808
1.1750e-04,18.397206000523237
1.1875e-04,18.251157290923953
1.2000e-04,18.114172899041456
1.2125e-04,17.988172235412677
1.2250e-04,17.87568893816703
1.2375e-04,17.775973366581546
1.2500e-04,17.684588315679967
1.2625e-04,17.59469885171292
1.2750e-04,17.503472548052123
1.2875e-04,17.415222441160736
1.3000e-04,17.33139921906615
1.3125e-04,17.249395636469483
1.3250e-04,17.164925034368586
1.3375e-04,17.0707463530577
1.3500e-04,16.95043179537616
1.3625e-04,16.78685935842726
1.3750e-04,16.59656958498922
1.3875e-04,16.463931412696375
1.4000e-04,16.388372650206122
1.4125e-04,16.333900852138505
1.4250e-04,16.28883418706053
1.4375e-04,16.248844556079327
1.4500e-04,16.212210379480087
1.4625e-04,16.178347400341174
1.4750e-04,16.14706120851995
1.4875e-04,16.118204637410155
1.5000e-04,16.09158724624108
1.5125e-04,16.066986332649016
1.5250e-04,16.04417538821149
1.5375e-04,16.022944058477677
1.5500e-04,16.00310454021998
1.5625e-04,15.984486582143521
1.5750e-04,15.966928870353634
1.5875e-04,15.9502746113142
1.6000e-04,15.93437338525672
1.6125e-04,15.919086291313171
1.6250e-04,15.904290566570204
1.6375e-04,15.88988151794438
1.6500e-04,15.875771369221013
1.6625e-04,15.861885744495627
1.6750e-04,15.84815905358882
1.6875e-04,15.834530036385141
1.7000e-04,15.820938202425742
1.7125e-04,15.80732118430424
1.7250e-04,15.793612524864091
1.7375e-04,15.779739294993394
1.7500e-04,15.765619003588146
1.7625e-04,15.751155177505652
1.7750e-04,15.736230457662685
1.7875e-04,15.72069484667864
1.8000e-04,15.704344430548197
1.8125e-04,15.686880632903861
1.8250e-04,15.667824012729554
1.8375e-04,15.646299462809889
1.8500e-04,15.620393805964506
1.8625e-04,15.585005263991949
1.8750e-04,15.527521484480143
1.8875e-04,15.451375416828345
1.9000e-04,15.39542312540717
1.9125e-04,15.357973432662199
1.9250e-04,15.328617324429796
1.9375e-04,15.303304483631344
1.9500e-04,15.2806485883831
1.9625e-04,15.26011162077122
1.9750e-04,15.241433907451185
1.9875e-04,15.22445035985391
2.0000e-04,15.209025904503351
2.0125e-04,15.195032425642555
2.0250e-04,15.182341944604467
2.0375e-04,15.170826292824415
2.0500e-04,15.160359069601128
2.0625e-04,15.150818023585545
2.0750e-04,15.142087076198806
2.0875e-04,15.134057701951008
2.1000e-04,15.126629593644646
2.1125e-04,15.119710606388635
2.1250e-04,15.113215947688058
2.1375e-04,15.107066462088081
2.1500e-04,15.101185586627535
2.1625e-04,15.095493943069341
2.1750e-04,15.089899085449831
2.1875e-04,15.084274278455942
2.2000e-04,15.078410749520561
2.2125e-04,15.071905432228537
2.2250e-04,15.063921067951531
2.2375e-04,15.052948558446966
2.2500e-04,15.037724232889643
2.2625e-04,15.01956391131417
2.2750e-04,15.001205597486702
2.2875e-04,14.98399387162655
2.3000e-04,14.968060922411802
2.3125e-04,14.953173699830412
2.3250e-04,14.939083267779242
2.3375e-04,14.925614979307689
2.3500e-04,14.912674030193102
2.3625e-04,14.900219394807019
2.3750e-04,14.888226908195994
2.3875e-04,14.876660908936621
2.4000e-04,14.86546513804943
2.4125e-04,14.854568324511064
2.4250e-04,14.843894199994836
2.4375e-04,14.833369717755874
2.4500e-04,14.82293030580809
2.4625e-04,14.812523292537145
2.4750e-04,14.802110726821343
2.4875e-04,14.791671776279658
2.5000e-04,14.781203585340208


==> ch.energy.RIIA2.deriv.IA.2.50e-06.csv <==
t,E
0.0000e+00,36.17819425536874
2.5000e-06,36.17611324319989
5.0000e-06,36.17263229473308
7.5000e-06,36.16272073910433
1.0000e-05,36.12627777716627
1.2500e-05,35.94734097754987
1.5000e-05,35.12991349676618
1.7500e-05,33.95674687037898
2.0000e-05,32.84349180277117
2.2500e-05,31.915770696478113
2.5000e-05,30.986432477122875
2.7500e-05,29.945394816845337
3.0000e-05,28.730844926816015
3.2500e-05,27.47922146494825
3.5000e-05,26.27670945291105
3.7500e-05,25.64343469601704
4.0000e-05,25.250112116840754
4.2500e-05,24.820090735227488
4.5000e-05,24.41972673362396
4.7500e-05,24.06736472284615
5.0000e-05,23.64702436015157
5.2500e-05,23.171399843302037
5.5000e-05,22.81093184286885
5.7500e-05,22.47781488262905
6.0000e-05,22.015639589388766
6.2500e-05,21.45943579292746
6.5000e-05,20.95513733973675
6.7500e-05,20.48012866285421
7.0000e-05,20.05040535208607
7.2500e-05,19.645949226362223
7.5000e-05,19.404033791615632
7.7500e-05,19.1931210163021
8.0000e-05,19.03458838995514
8.2500e-05,18.907540748652153
8.5000e-05,18.771351071223734
8.7500e-05,18.576675148079016
9.0000e-05,18.258289386923046
9.2500e-05,18.062586603831452
9.5000e-05,17.84144779224394
9.7500e-05,17.57379524524839
1.0000e-04,17.194670047407264
1.0250e-04,17.018536777903552
1.0500e-04,16.877479914513227
1.0750e-04,16.72007356960988
1.1000e-04,16.560887311855414
1.1250e-04,16.347026741765255
1.1500e-04,16.15985282403001
1.1750e-04,15.901481408463546
1.2000e-04,15.688365988880484
1.2250e-04,15.586776158920575
1.2500e-04,15.498052646881694
1.2750e-04,15.367463323045836
1.3000e-04,15.271421655840868
1.3250e-04,15.208195641895893
1.3500e-04,15.15964573230979
1.3750e-04,15.120001812027633
1.4000e-04,15.086793014148101
1.4250e-04,15.058234168833057
1.4500e-04,15.032893817476577
1.4750e-04,15.009734538289326
1.5000e-04,14.988034246099044
1.5250e-04,14.967288264428042
1.5500e-04,14.947135399485404
1.5750e-04,14.927306410838675
1.6000e-04,14.907588344749382
1.6250e-04,14.88780113042754
1.6500e-04,14.867784360333589
1.6750e-04,14.847392850817542
1.7000e-04,14.826501174028525
1.7250e-04,14.805018694701992
1.7500e-04,14.782911781425824
1.7750e-04,14.7602130804126
1.8000e-04,14.736982867372719
1.8250e-04,14.713202415408597
1.8500e-04,14.688572388824731
1.8750e-04,14.661867386625115
1.9000e-04,14.627634048159551
1.9250e-04,14.57584234850713
1.9500e-04,14.520348101409947
1.9750e-04,14.467474271105825
2.0000e-04,14.41526811990055
2.0250e-04,14.360481434362015
2.0500e-04,14.298025541539626
2.0750e-04,14.210723705010327
2.1000e-04,14.04905873597911
2.1250e-04,13.937558758888697
2.1500e-04,13.859858763985859
2.1750e-04,13.79364925231263
2.2000e-04,13.735617470949077
2.2250e-04,13.684533571866552
2.2500e-04,13.639171776298003
2.2750e-04,13.598004508309016
2.3000e-04,13.559224318934803
2.3250e-04,13.520714697392743
2.3500e-04,13.479611834627319
2.3750e-04,13.431024843390578
2.4000e-04,13.365239617958157
2.4250e-04,13.286294123780554
2.4500e-04,13.21216286757444
2.4750e-04,13.153439310612624
2.5000e-04,13.11888131404543


==> ch.energy.RIIA3.IA.2.500e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
2.500000e-06,3.61761081301165e+01
5.000000e-06,3.61725948415840e+01
7.500000e-06,3.61624739219830e+01
1.000000e-05,3.61244910741359e+01
1.250000e-05,3.59242031144834e+01
1.500000e-05,3.50605403016113e+01
1.750000e-05,3.38837621132875e+01
2.000000e-05,3.27528652320193e+01
2.250000e-05,3.17513074531886e+01
2.500000e-05,3.08367946876103e+01
2.750000e-05,2.98552514222653e+01
3.000000e-05,2.84905121107539e+01
3.250000e-05,2.71135886317700e+01
3.500000e-05,2.60539873057886e+01
3.750000e-05,2.55728430548015e+01
4.000000e-05,2.52315450598046e+01
4.250000e-05,2.47942320692547e+01
4.500000e-05,2.45406057787454e+01
4.750000e-05,2.43593855964701e+01
5.000000e-05,2.41558357984551e+01
5.250000e-05,2.39158432954996e+01
5.500000e-05,2.36897326408850e+01
5.750000e-05,2.34884955394938e+01
6.000000e-05,2.33525987009638e+01
6.250000e-05,2.32197811275720e+01
6.500000e-05,2.30488178521123e+01
6.750000e-05,2.27690275792533e+01
7.000000e-05,2.23691351844812e+01
7.250000e-05,2.21051289695453e+01
7.500000e-05,2.18573941150856e+01
7.750000e-05,2.16280585951499e+01
8.000000e-05,2.14998745039155e+01
8.250000e-05,2.14105512503914e+01
8.500000e-05,2.13109358855960e+01
8.750000e-05,2.11749833122972e+01
9.000000e-05,2.09096108994006e+01
9.250000e-05,2.04486550207151e+01
9.500000e-05,2.01407081624443e+01
9.750000e-05,2.00013942365959e+01
1.000000e-04,1.98323415955834e+01
1.025000e-04,1.95901374260343e+01
1.050000e-04,1.94267567115542e+01
1.075000e-04,1.92470292684992e+01
1.100000e-04,1.90637416886181e+01
1.125000e-04,1.88683525565854e+01
1.150000e-04,1.86248680309555e+01
1.175000e-04,1.83510537530494e+01
1.200000e-04,1.79979978578445e+01
1.225000e-04,1.76742077389749e+01
1.250000e-04,1.74417983111157e+01
1.275000e-04,1.72662015829321e+01
1.300000e-04,1.71301415075139e+01
1.325000e-04,1.70107826683037e+01
1.350000e-04,1.68854545628837e+01
1.375000e-04,1.67190134954603e+01
1.400000e-04,1.65883850266033e+01
1.425000e-04,1.64589768657446e+01
1.450000e-04,1.62258903356338e+01
1.475000e-04,1.60582904621383e+01
1.500000e-04,1.60045124382106e+01
1.525000e-04,1.59688373252059e+01
1.550000e-04,1.59389878174808e+01
1.575000e-04,1.59122825347925e+01
1.600000e-04,1.58876168269307e+01
1.625000e-04,1.58641967860771e+01
1.650000e-04,1.58413036552831e+01
1.675000e-04,1.58182583425358e+01
1.700000e-04,1.57944312057579e+01
1.725000e-04,1.57692401620416e+01
1.750000e-04,1.57420872520781e+01
1.775000e-04,1.57121444965683e+01
1.800000e-04,1.56777244735366e+01
1.825000e-04,1.56339917368925e+01
1.850000e-04,1.55566396023692e+01
1.875000e-04,1.54171106108768e+01
1.900000e-04,1.53426398209695e+01
1.925000e-04,1.52929029998831e+01
1.950000e-04,1.52526555600892e+01
1.975000e-04,1.52193955550137e+01
2.000000e-04,1.51919929544539e+01
2.025000e-04,1.51694332613710e+01
2.050000e-04,1.51507316200830e+01
2.075000e-04,1.51349946150878e+01
2.100000e-04,1.51214670039731e+01
2.125000e-04,1.51095454269491e+01
2.150000e-04,1.50987683322752e+01
2.175000e-04,1.50887932178984e+01
2.200000e-04,1.50793693062588e+01
2.225000e-04,1.50703105636936e+01
2.250000e-04,1.50614710626898e+01
2.275000e-04,1.50527212222585e+01
2.300000e-04,1.50439166969351e+01
2.325000e-04,1.50348293630477e+01
2.350000e-04,1.50249025879147e+01
2.375000e-04,1.50120705434718e+01
2.400000e-04,1.49888344512321e+01
2.425000e-04,1.49531056093271e+01
2.450000e-04,1.49185929762397e+01
2.475000e-04,1.48876919453893e+01
2.500000e-04,1.48588937976604e+01


==> ch.energy.RIIA3.deriv.IA.2.50e-06.csv <==
t,E
0.0000e+00,36.17819425536874
2.5000e-06,36.17610813010779
5.0000e-06,36.17259484156959
7.5000e-06,36.162473921946265
1.0000e-05,36.12449107402477
1.2500e-05,35.92420311461609
1.5000e-05,35.06054030308328
1.7500e-05,33.88376211846002
2.0000e-05,32.75286527201449
2.2500e-05,31.75130751749701
2.5000e-05,30.836794668021138
2.7500e-05,29.855251241576035
3.0000e-05,28.490512431342772
3.2500e-05,27.11359019513797
3.5000e-05,26.053988758866826
3.7500e-05,25.572844162407684
4.0000e-05,25.231547622125937
4.2500e-05,24.79423482599782
4.5000e-05,24.540606372094256
4.7500e-05,24.359385791178603
5.0000e-05,24.155835461692888
5.2500e-05,23.915842366575518
5.5000e-05,23.689729822114806
5.7500e-05,23.488494545539595
6.0000e-05,23.352598854596962
6.2500e-05,23.219782082663315
6.5000e-05,23.04882265566588
6.7500e-05,22.769032824538286
7.0000e-05,22.369134587511056
7.2500e-05,22.105122864264256
7.5000e-05,21.857391831211217
7.7500e-05,21.628062354934773
8.0000e-05,21.49987493867485
8.2500e-05,21.410551417301843
8.5000e-05,21.310936131951117
8.7500e-05,21.17498386113821
9.0000e-05,20.90961288128402
9.2500e-05,20.44865941759998
9.5000e-05,20.140707862577575
9.7500e-05,20.001390321236137
1.0000e-04,19.832327023581758
1.0250e-04,19.590131747022387
1.0500e-04,19.42675484536623
1.0750e-04,19.247026493748535
1.1000e-04,19.063737009343598
1.1250e-04,18.868338014722323
1.1500e-04,18.62484318923488
1.1750e-04,18.351039751483032
1.2000e-04,17.997999907695238
1.2250e-04,17.674197985793736
1.2500e-04,17.441781592174053
1.2750e-04,17.266183611786204
1.3000e-04,17.130124640619076
1.3250e-04,17.010767563842446
1.3500e-04,16.885441093355517
1.3750e-04,16.719001278164832
1.4000e-04,16.588373613998986
1.4250e-04,16.458964369156305
1.4500e-04,16.225871549470654
1.4750e-04,16.058282873306673
1.5000e-04,16.00450744255898
1.5250e-04,15.968833464185089
1.5500e-04,15.938984787867959
1.5750e-04,15.91228020272322
1.6000e-04,15.88761509007933
1.6250e-04,15.864195550486507
1.6500e-04,15.841302835608586
1.6750e-04,15.818257867010507
1.7000e-04,15.794431018815109
1.7250e-04,15.769240223849087
1.7500e-04,15.742087537749594
1.7750e-04,15.712145000995573
1.8000e-04,15.677725236204449
1.8250e-04,15.633992960855274
1.8500e-04,15.556642629922385
1.8750e-04,15.417113327965627
1.9000e-04,15.342641359394761
1.9250e-04,15.292904250556731
1.9500e-04,15.25265663640347
1.9750e-04,15.219396485697647
2.0000e-04,15.191993760873567
2.0250e-04,15.169433965619257
2.0500e-04,15.150732243687141
2.0750e-04,15.134995177224848
2.1000e-04,15.12146752063279
2.1250e-04,15.109545910976575
2.1500e-04,15.098768794003293
2.1750e-04,15.088793666142829
2.2000e-04,15.079369749589514
2.2250e-04,15.070311012111542
2.2500e-04,15.06147153029396
2.2750e-04,15.052721732736995
2.3000e-04,15.043917297960814
2.3250e-04,15.034830173834715
2.3500e-04,15.02490400233247
2.3750e-04,15.012074268439822
2.4000e-04,14.98884486572832
2.4250e-04,14.953118151781801
2.4500e-04,14.918603629852747
2.4750e-04,14.887701273315784
2.5000e-04,14.85890226192602


==> ch.energy.RIIA4.IA.5.000e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
5.000000e-06,3.61725953599589e+01
1.000000e-05,3.61245046326919e+01
1.500000e-05,3.50588658794249e+01
2.000000e-05,3.27520677928978e+01
2.500000e-05,3.08400541863996e+01
3.000000e-05,2.85211267336258e+01
3.500000e-05,2.60556659714228e+01
4.000000e-05,2.52324151969022e+01
4.500000e-05,2.45382296793834e+01
5.000000e-05,2.41559117946807e+01
5.500000e-05,2.37040850867252e+01
6.000000e-05,2.33806459107095e+01
6.500000e-05,2.30604505158994e+01
7.000000e-05,2.23653069901743e+01
7.500000e-05,2.17875225667556e+01
8.000000e-05,2.14958735253620e+01
8.500000e-05,2.13110841001554e+01
9.000000e-05,2.09044508608512e+01
9.500000e-05,2.01547066326081e+01
1.000000e-04,1.98678707711023e+01
1.050000e-04,1.94518083489894e+01
1.100000e-04,1.91455960983713e+01
1.150000e-04,1.85632110678322e+01
1.200000e-04,1.78559091121257e+01
1.250000e-04,1.74133433734674e+01
1.300000e-04,1.71286758525761e+01
1.350000e-04,1.69067728176383e+01
1.400000e-04,1.66080803380200e+01
1.450000e-04,1.62492780396228e+01
1.500000e-04,1.59934676183206e+01
1.550000e-04,1.59230502600592e+01
1.600000e-04,1.58673333823383e+01
1.650000e-04,1.58147777120642e+01
1.700000e-04,1.57588104166857e+01
1.750000e-04,1.56921255371449e+01
1.800000e-04,1.55710360554437e+01
1.850000e-04,1.53519451289082e+01
1.900000e-04,1.52615572536061e+01
1.950000e-04,1.52010451696557e+01
2.000000e-04,1.51599855281121e+01
2.050000e-04,1.51309042660925e+01
2.100000e-04,1.51083500972290e+01
2.150000e-04,1.50890620713185e+01
2.200000e-04,1.50713019499904e+01
2.250000e-04,1.50540959587710e+01
2.300000e-04,1.50365552615350e+01
2.350000e-04,1.50155684985528e+01
2.400000e-04,1.49633890284939e+01
2.450000e-04,1.48958173499920e+01
2.500000e-04,1.48385792423284e+01


==> ch.energy.RIIA4.deriv.IA.5.00e-06.csv <==
t,E
0.0000e+00,36.17819425536874
5.0000e-06,36.172595359944495
1.0000e-05,36.12450463258074
1.5000e-05,35.058865880911156
2.0000e-05,32.75206783321592
2.5000e-05,30.840054160336656
3.0000e-05,28.521127039957257
3.5000e-05,26.05566744155995
4.0000e-05,25.2324175411826
4.5000e-05,24.538230334493456
5.0000e-05,24.155911489468064
5.5000e-05,23.704082370732976
6.0000e-05,23.38064591366493
6.5000e-05,23.060455354444564
7.0000e-05,22.365307169866735
7.5000e-05,21.78751996427132
8.0000e-05,21.4958728473728
8.5000e-05,21.311084270581066
9.0000e-05,20.90445281401147
9.5000e-05,20.154706820508128
1.0000e-04,19.867860767335905
1.0500e-04,19.45180608419657
1.1000e-04,19.145589214250393
1.1500e-04,18.56319702871855
1.2000e-04,17.855903399604472
1.2500e-04,17.413328313064063
1.3000e-04,17.128661777476275
1.3500e-04,16.906761647018005
1.4000e-04,16.60807095412821
1.4500e-04,16.249264442383385
1.5000e-04,15.99346327486769
1.5500e-04,15.923047579027568
1.6000e-04,15.86733172199235
1.6500e-04,15.814776782893981
1.7000e-04,15.758810033996355
1.7500e-04,15.692125616843626
1.8000e-04,15.571037407174146
1.8500e-04,15.351945881337468
1.9000e-04,15.261557841004146
1.9500e-04,15.201045678959286
2.0000e-04,15.159985988396738
2.0500e-04,15.130904705366095
2.1000e-04,15.108350535199415
2.1500e-04,15.089062523172526
2.2000e-04,15.0713024372261
2.2500e-04,15.05409653308995
2.3000e-04,15.036556120272179
2.3500e-04,15.01557149667536
2.4000e-04,14.963403206918677
2.4500e-04,14.895828138766007
2.5000e-04,14.838588148797315


==> ch.energy.WSODIRK433.1.250e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
6.250000e-07,3.61773999711663e+01
1.250000e-06,3.61770317512901e+01
2.500000e-06,3.61761085611671e+01
3.750000e-06,3.61747496437647e+01
5.000000e-06,3.61726105868618e+01
6.250000e-06,3.61690205325034e+01
7.500000e-06,3.61626090689490e+01
8.750000e-06,3.61504379444191e+01
1.000000e-05,3.61258034082567e+01
1.125000e-05,3.60713039622094e+01
1.250000e-05,3.59301757356195e+01
1.375000e-05,3.55929112120948e+01
1.500000e-05,3.50737303168011e+01
1.625000e-05,3.44927522074427e+01
1.750000e-05,3.38976722797965e+01
1.875000e-05,3.33102313284645e+01
2.000000e-05,3.27764467882074e+01
2.125000e-05,3.22884095136413e+01
2.250000e-05,3.18076818079005e+01
2.375000e-05,3.13499092223761e+01
2.500000e-05,3.08993410849855e+01
2.625000e-05,3.04335213482622e+01
2.750000e-05,2.99170291435045e+01
2.875000e-05,2.93096964109880e+01
3.000000e-05,2.86127401371012e+01
3.125000e-05,2.79143398852965e+01
3.250000e-05,2.72519966002633e+01
3.375000e-05,2.66434867566386e+01
3.500000e-05,2.61805372120025e+01
3.625000e-05,2.58727719399355e+01
3.750000e-05,2.56367120744060e+01
3.875000e-05,2.54267847995324e+01
4.000000e-05,2.52369320683449e+01
4.125000e-05,2.50369518882797e+01
4.250000e-05,2.48435366351248e+01
4.375000e-05,2.46909010146080e+01
4.500000e-05,2.45701386510710e+01
4.625000e-05,2.44657396690452e+01
4.750000e-05,2.43687401638400e+01
4.875000e-05,2.42700090047949e+01
5.000000e-05,2.41560062263430e+01
5.125000e-05,2.40240537590749e+01
5.250000e-05,2.38788662804125e+01
5.375000e-05,2.37264312800959e+01
5.500000e-05,2.35988281358350e+01
5.625000e-05,2.35007880402132e+01
5.750000e-05,2.34299287090756e+01
5.875000e-05,2.33753731827682e+01
6.000000e-05,2.33234610448206e+01
6.125000e-05,2.32672264090421e+01
6.250000e-05,2.31995149583522e+01
6.375000e-05,2.31169617144138e+01
6.500000e-05,2.30254360462545e+01
6.625000e-05,2.29137154317153e+01
6.750000e-05,2.27429454392759e+01
6.875000e-05,2.25022530559387e+01
7.000000e-05,2.22471683264770e+01
7.125000e-05,2.20287413719383e+01
7.250000e-05,2.18888839171659e+01
7.375000e-05,2.18042819946836e+01
7.500000e-05,2.17460493178242e+01
7.625000e-05,2.16979275261357e+01
7.750000e-05,2.16517586664493e+01
7.875000e-05,2.16032967313763e+01
8.000000e-05,2.15496375722456e+01
8.125000e-05,2.14875973484923e+01
8.250000e-05,2.14114391075181e+01
8.375000e-05,2.13052749522921e+01
8.500000e-05,2.11497733713307e+01
8.625000e-05,2.09481293896896e+01
8.750000e-05,2.07456553052795e+01
8.875000e-05,2.05463389153807e+01
9.000000e-05,2.03641856131662e+01
9.125000e-05,2.02192537975579e+01
9.250000e-05,2.00974386699689e+01
9.375000e-05,2.00016394168431e+01
9.500000e-05,1.99080423470702e+01
9.625000e-05,1.98007902367252e+01
9.750000e-05,1.96843681116386e+01
9.875000e-05,1.95558677730299e+01
1.000000e-04,1.94137398927529e+01
1.012500e-04,1.92602881784897e+01
1.025000e-04,1.90839511676876e+01
1.037500e-04,1.88944316927984e+01
1.050000e-04,1.87460657326130e+01
1.062500e-04,1.86340234132602e+01
1.075000e-04,1.85395019920544e+01
1.087500e-04,1.84519925724929e+01
1.100000e-04,1.83641539748047e+01
1.112500e-04,1.82658247260675e+01
1.125000e-04,1.81264715624949e+01
1.137500e-04,1.79536696233990e+01
1.150000e-04,1.78269072246962e+01
1.162500e-04,1.77358189606070e+01
1.175000e-04,1.76545564995364e+01
1.187500e-04,1.75594073929964e+01
1.200000e-04,1.74101027596994e+01
1.212500e-04,1.72647402531731e+01
1.225000e-04,1.71834859596041e+01
1.237500e-04,1.71352414883380e+01
1.250000e-04,1.70994250755250e+01
1.262500e-04,1.70684694020368e+01
1.275000e-04,1.70394188272180e+01
1.287500e-04,1.70108788823703e+01
1.300000e-04,1.69819300156029e+01
1.312500e-04,1.69515735165974e+01
1.325000e-04,1.69178565575224e+01
1.337500e-04,1.68740988796244e+01
1.350000e-04,1.68133461258493e+01
1.362500e-04,1.67567924724581e+01
1.375000e-04,1.67158823516574e+01
1.387500e-04,1.66847099154657e+01
1.400000e-04,1.66595508129555e+01
1.412500e-04,1.66384198776801e+01
1.425000e-04,1.66200201070648e+01
1.437500e-04,1.66034751864458e+01
1.450000e-04,1.65882060973072e+01
1.462500e-04,1.65738369986078e+01
1.475000e-04,1.65601243674498e+01
1.487500e-04,1.65469079898954e+01
1.500000e-04,1.65340790676571e+01
1.512500e-04,1.65215601771198e+01
1.525000e-04,1.65092928586532e+01
1.537500e-04,1.64972299204121e+01
1.550000e-04,1.64853306059894e+01
1.562500e-04,1.64735575149814e+01
1.575000e-04,1.64618746395582e+01
1.587500e-04,1.64502461700970e+01
1.600000e-04,1.64386358923309e+01
1.612500e-04,1.64270070860270e+01
1.625000e-04,1.64153228595682e+01
1.637500e-04,1.64035468239411e+01
1.650000e-04,1.63916439337769e+01
1.662500e-04,1.63795812287434e+01
1.675000e-04,1.63673281435768e+01
1.687500e-04,1.63548560730039e+01
1.700000e-04,1.63421370030863e+01
1.712500e-04,1.63291412203937e+01
1.725000e-04,1.63158343059922e+01
1.737500e-04,1.63021737344151e+01
1.750000e-04,1.62881053956736e+01
1.762500e-04,1.62735602636374e+01
1.775000e-04,1.62584513009201e+01
1.787500e-04,1.62426705583952e+01
1.800000e-04,1.62260862637340e+01
1.812500e-04,1.62085393240961e+01
1.825000e-04,1.61898376770524e+01
1.837500e-04,1.61697444036053e+01
1.850000e-04,1.61479492371603e+01
1.862500e-04,1.61239967055519e+01
1.875000e-04,1.60970972084308e+01
1.887500e-04,1.60655742520330e+01
1.900000e-04,1.60246573373732e+01
1.912500e-04,1.59607553770741e+01
1.925000e-04,1.58748983733482e+01
1.937500e-04,1.58011817102127e+01
1.950000e-04,1.57420694708897e+01
1.962500e-04,1.56856488435542e+01
1.975000e-04,1.56282767217052e+01
1.987500e-04,1.55704337298163e+01
2.000000e-04,1.55114802390868e+01
2.012500e-04,1.54474179761018e+01
2.025000e-04,1.53634649939029e+01
2.037500e-04,1.52416793333444e+01
2.050000e-04,1.51196381941910e+01
2.062500e-04,1.50388172284068e+01
2.075000e-04,1.49889389207981e+01
2.087500e-04,1.49549798301342e+01
2.100000e-04,1.49294731111459e+01
2.112500e-04,1.49087326920137e+01
2.125000e-04,1.48908451436093e+01
2.137500e-04,1.48747699966920e+01
2.150000e-04,1.48598988446200e+01
2.162500e-04,1.48458344501194e+01
2.175000e-04,1.48322763253129e+01
2.187500e-04,1.48189507341217e+01
2.200000e-04,1.48055424559529e+01
2.212500e-04,1.47915706395200e+01
2.225000e-04,1.47760459332993e+01
2.237500e-04,1.47566278462937e+01
2.250000e-04,1.47306307356748e+01
2.262500e-04,1.47006138451743e+01
2.275000e-04,1.46710657350657e+01
2.287500e-04,1.46429698041554e+01
2.300000e-04,1.46161809478674e+01
2.312500e-04,1.45907984542763e+01
2.325000e-04,1.45670370931381e+01
2.337500e-04,1.45449343163348e+01
2.350000e-04,1.45243348077300e+01
2.362500e-04,1.45050065454723e+01
2.375000e-04,1.44867223181840e+01
2.387500e-04,1.44692884751817e+01
2.400000e-04,1.44525467802682e+01
2.412500e-04,1.44363676877341e+01
2.425000e-04,1.44206426995667e+01
2.437500e-04,1.44052781349333e+01
2.450000e-04,1.43901907483859e+01
2.462500e-04,1.43753051063209e+01
2.475000e-04,1.43605524896308e+01
2.487500e-04,1.43458710186193e+01
2.500000e-04,1.43312066246918e+01


==> ch.energy.WSODIRK744.1.250e-06.csv <==
t,E
0.000000e+00,3.61781942553790e+01
6.250000e-07,3.61774048230229e+01
1.250000e-06,3.61770321230857e+01
2.500000e-06,3.61761075853483e+01
3.750000e-06,3.61747449670995e+01
5.000000e-06,3.61725951630673e+01
6.250000e-06,3.61689746298162e+01
7.500000e-06,3.61624754118331e+01
8.750000e-06,3.61500358987845e+01
1.000000e-05,3.61244984673969e+01
1.125000e-05,3.60672637948475e+01
1.250000e-05,3.59244766927768e+01
1.375000e-05,3.55877125476918e+01
1.500000e-05,3.50609217664305e+01
1.625000e-05,3.44771232562599e+01
1.750000e-05,3.38840527227569e+01
1.875000e-05,3.32993116319743e+01
2.000000e-05,3.27537130921574e+01
2.125000e-05,3.22500476761738e+01
2.250000e-05,3.17527253924465e+01
2.375000e-05,3.12864577933878e+01
2.500000e-05,3.08376304409966e+01
2.625000e-05,3.03800532390133e+01
2.750000e-05,2.98548964496400e+01
2.875000e-05,2.92063734111834e+01
3.000000e-05,2.84899386434566e+01
3.125000e-05,2.77936389154892e+01
3.250000e-05,2.71139694089723e+01
3.375000e-05,2.65001621418867e+01
3.500000e-05,2.60555623598540e+01
3.625000e-05,2.57725582771403e+01
3.750000e-05,2.55733240329679e+01
3.875000e-05,2.54074195129091e+01
4.000000e-05,2.52292117599674e+01
4.125000e-05,2.50026779726700e+01
4.250000e-05,2.47938687302951e+01
4.375000e-05,2.46491228924363e+01
4.500000e-05,2.45407732898766e+01
4.625000e-05,2.44474271115212e+01
4.750000e-05,2.43585338534387e+01
4.875000e-05,2.42640007163888e+01
5.000000e-05,2.41525359975813e+01
5.125000e-05,2.40302991682012e+01
5.250000e-05,2.39106449579027e+01
5.375000e-05,2.37978482238182e+01
5.500000e-05,2.36783424764440e+01
5.625000e-05,2.35627900868483e+01
5.750000e-05,2.34716815785682e+01
5.875000e-05,2.34048188683825e+01
6.000000e-05,2.33480049256050e+01
6.125000e-05,2.32866280811597e+01
6.250000e-05,2.32139872233484e+01
6.375000e-05,2.31359646370696e+01
6.500000e-05,2.30470695486382e+01
6.625000e-05,2.29247997131809e+01
6.750000e-05,2.27690162549889e+01
6.875000e-05,2.25715502731243e+01
7.000000e-05,2.23677782005384e+01
7.125000e-05,2.22236605802844e+01
7.250000e-05,2.21001077669491e+01
7.375000e-05,2.19713405582497e+01
7.500000e-05,2.18593169133970e+01
7.625000e-05,2.17545127099178e+01
7.750000e-05,2.16428159861489e+01
7.875000e-05,2.15577975800079e+01
8.000000e-05,2.15005040007099e+01
8.125000e-05,2.14537046820762e+01
8.250000e-05,2.14085159891814e+01
8.375000e-05,2.13607191296744e+01
8.500000e-05,2.13074701074984e+01
8.625000e-05,2.12455137379450e+01
8.750000e-05,2.11691476842152e+01
8.875000e-05,2.10645883284515e+01
9.000000e-05,2.08958714527877e+01
9.125000e-05,2.06604086170458e+01
9.250000e-05,2.04294547446629e+01
9.375000e-05,2.02442463696860e+01
9.500000e-05,2.01312182314863e+01
9.625000e-05,2.00559826525447e+01
9.750000e-05,1.99925993006708e+01
9.875000e-05,1.99208029973621e+01
1.000000e-04,1.98135956872523e+01
1.012500e-04,1.96809530391769e+01
1.025000e-04,1.95731649695417e+01
1.037500e-04,1.94837473074593e+01
1.050000e-04,1.93934721650690e+01
1.062500e-04,1.92926150160822e+01
1.075000e-04,1.92022263033032e+01
1.087500e-04,1.91248545362535e+01
1.100000e-04,1.90516758025557e+01
1.112500e-04,1.89738137622077e+01
1.125000e-04,1.88822835207045e+01
1.137500e-04,1.87779310337984e+01
1.150000e-04,1.86623726732077e+01
1.162500e-04,1.85336740913895e+01
1.175000e-04,1.83928046535898e+01
1.187500e-04,1.82302336773996e+01
1.200000e-04,1.80402075880658e+01
1.212500e-04,1.78587703883362e+01
1.225000e-04,1.77042540473280e+01
1.237500e-04,1.75751095324869e+01
1.250000e-04,1.74645254149819e+01
1.262500e-04,1.73686800396637e+01
1.275000e-04,1.72859359159572e+01
1.287500e-04,1.72133274306854e+01
1.300000e-04,1.71472082191768e+01
1.312500e-04,1.70846016504285e+01
1.325000e-04,1.70230622864313e+01
1.337500e-04,1.69593396457436e+01
1.350000e-04,1.68858419497158e+01
1.362500e-04,1.67964784417454e+01
1.375000e-04,1.67157801697953e+01
1.387500e-04,1.66481455282474e+01
1.400000e-04,1.65849837998435e+01
1.412500e-04,1.65190631109065e+01
1.425000e-04,1.64379931069075e+01
1.437500e-04,1.63163518092017e+01
1.450000e-04,1.61771714647064e+01
1.462500e-04,1.61005751587889e+01
1.475000e-04,1.60615090679460e+01
1.487500e-04,1.60350463617962e+01
1.500000e-04,1.60139908919574e+01
1.512500e-04,1.59957471887547e+01
1.525000e-04,1.59792233255700e+01
1.537500e-04,1.59639104558579e+01
1.550000e-04,1.59495374982010e+01
1.562500e-04,1.59359348299890e+01
1.575000e-04,1.59229788035401e+01
1.587500e-04,1.59105677636915e+01
1.600000e-04,1.58986108141049e+01
1.612500e-04,1.58870223160568e+01
1.625000e-04,1.58757193977033e+01
1.637500e-04,1.58646212268286e+01
1.650000e-04,1.58536492985732e+01
1.662500e-04,1.58427281908643e+01
1.675000e-04,1.58317863513234e+01
1.687500e-04,1.58207565518458e+01
1.700000e-04,1.58095757085262e+01
1.712500e-04,1.57981838454689e+01
1.725000e-04,1.57865220942972e+01
1.737500e-04,1.57745297418836e+01
1.750000e-04,1.57621403975853e+01
1.762500e-04,1.57492772309285e+01
1.775000e-04,1.57358467651754e+01
1.787500e-04,1.57217297033821e+01
1.800000e-04,1.57067654339935e+01
1.812500e-04,1.56907232997314e+01
1.825000e-04,1.56732444194579e+01
1.837500e-04,1.56537069672151e+01
1.850000e-04,1.56308551474032e+01
1.862500e-04,1.56016052634365e+01
1.875000e-04,1.55572731675012e+01
1.887500e-04,1.54863036231578e+01
1.900000e-04,1.54182670293970e+01
1.912500e-04,1.53737829999752e+01
1.925000e-04,1.53414454829352e+01
1.937500e-04,1.53145577228028e+01
1.950000e-04,1.52908079976333e+01
1.962500e-04,1.52693645163884e+01
1.975000e-04,1.52498708477246e+01
1.987500e-04,1.52321306861140e+01
2.000000e-04,1.52160012178870e+01
2.012500e-04,1.52013547163779e+01
2.025000e-04,1.51880656005011e+01
2.037500e-04,1.51760077379803e+01
2.050000e-04,1.51650556987681e+01
2.062500e-04,1.51550871805188e+01
2.075000e-04,1.51459854052136e+01
2.087500e-04,1.51376410233099e+01
2.100000e-04,1.51299534030135e+01
2.112500e-04,1.51228313332104e+01
2.125000e-04,1.51161932282574e+01
2.137500e-04,1.51099669391834e+01
2.150000e-04,1.51040892723019e+01
2.162500e-04,1.50985053043361e+01
2.175000e-04,1.50931675685128e+01
2.187500e-04,1.50880351711721e+01
2.200000e-04,1.50830728840249e+01
2.212500e-04,1.50782502430660e+01
2.225000e-04,1.50735406705297e+01
2.237500e-04,1.50689206198085e+01
2.250000e-04,1.50643687225615e+01
2.262500e-04,1.50598648876415e+01
2.275000e-04,1.50553892530921e+01
2.287500e-04,1.50509208035474e+01
2.300000e-04,1.50464352859449e+01
2.312500e-04,1.50419016662170e+01
2.325000e-04,1.50372754635211e+01
2.337500e-04,1.50324850684534e+01
2.350000e-04,1.50274014332217e+01
2.362500e-04,1.50217671374337e+01
2.375000e-04,1.50150332393335e+01
2.387500e-04,1.50060806327459e+01
2.400000e-04,1.49933433269270e+01
2.412500e-04,1.49766241776331e+01
2.425000e-04,1.49581931360518e+01
2.437500e-04,1.49401749193961e+01
2.450000e-04,1.49232275056647e+01
2.462500e-04,1.49072644858622e+01
2.475000e-04,1.48920434882173e+01
2.487500e-04,1.48773650097534e+01
2.500000e-04,1.48631143453135e+01


==> daenorm.csv <==
t,nrmu
0.0,0.0
0.05,0.563297688266664
0.1,0.7152008345633772
0.15000000000000002,0.8225798584942807
0.2,0.8908666358881753
0.25,0.9332371918346725
0.30000000000000004,0.9592680507312489
0.35000000000000003,0.9751856507163716
0.4,0.9848952667784397
0.45,0.9908100046923837
0.5,0.9944102234384276


==> heat_err_Alexander_deg2_cfl1.csv <==
N,L2err,H1err
8,0.00041239111562904135,0.005654931102895559
16,5.154616610655467e-05,0.0014042294694329121
32,6.442680860766541e-06,0.00035057347501256744
64,8.053999282451098e-07,8.76162251579582e-05
128,1.0071456224607686e-07,2.190245229556457e-05
256,1.2603818146291485e-08,5.475516060578029e-06


==> heat_err_Alexander_deg2_cfl4.csv <==
N,L2err,H1err
8,0.0004137899565348867,0.005654974933253743
16,5.202939024420256e-05,0.0014042537720547466
32,6.6816097364449035e-06,0.00035058419900841633
64,9.230308971980133e-07,8.761995522335826e-05
128,1.440084573082254e-07,2.1903565698486722e-05
256,2.463192639034675e-08,5.475845096582946e-06


==> heat_err_Alexander_deg2_cfl8.csv <==
N,L2err,H1err
8,0.00041778749152876585,0.005655264090524047
16,5.3920362245010943e-05,0.0014043977269659375
32,8.266352433888764e-06,0.00035066991930463287
64,1.815674378583559e-06,8.765923340494685e-05
128,4.527546820340526e-07,2.19174343667225e-05
256,1.0312994785042467e-07,5.479991373389304e-06


==> heat_err_Alexander_deg3_cfl1.csv <==
N,L2err,H1err
8,4.690116934634686e-05,0.0007816916783800698
16,2.557732404190832e-06,9.010383430752598e-05
32,1.7356091680664156e-07,1.0803930898557867e-05
64,2.232298804810164e-08,1.3231420224997997e-06
128,4.142206475309891e-09,1.6432839204299582e-07
256,8.11559867269483e-10,2.090332811834571e-08


==> heat_err_Alexander_deg3_cfl4.csv <==
N,L2err,H1err
8,4.84912466098705e-05,0.0007819873968516353
16,5.5148963290304034e-06,9.047418975565843e-05
32,1.6149506960854574e-06,1.1145160779369338e-05
64,4.4026601998599296e-07,1.5504256721064227e-06
128,1.0227988305788014e-07,2.752628024147625e-07
256,2.1131617551280244e-08,6.356285626443509e-08


==> heat_err_Alexander_deg3_cfl8.csv <==
N,L2err,H1err
8,5.802271784446066e-05,0.0007837189756212296
16,1.3558262822969632e-05,9.267541776907242e-05
32,5.007705850415063e-06,1.3574339745083313e-05
64,1.6160346962593515e-06,3.047464789390943e-06
128,4.406921852924097e-07,8.267297961612606e-07
256,1.0231239059325582e-07,2.224089711747594e-07


==> heat_err_RIIA1_deg2_cfl1.csv <==
N,L2err,H1err
8,0.0004112357562031735,0.005654951964773833
16,5.152268599168437e-05,0.001404255330679116
32,6.922523399095574e-06,0.00035060001158427175
64,1.569044130540104e-06,8.764285187019214e-05
128,6.853449814352794e-07,2.1929076795918992e-05
256,3.3943848139057486e-07,5.5020910759480214e-06


==> heat_err_RIIA1_deg2_cfl4.csv <==
N,L2err,H1err
8,0.0004100251970961317,0.005655348603578078
16,5.491521020127589e-05,0.0014046594406136852
32,1.2513527786254124e-05,0.0003510024266113802
64,5.487364367185327e-06,8.804303447127016e-05
128,2.7176591278937154e-06,2.232539972292313e-05
256,1.3575358479903287e-06,5.886679424881788e-06


==> heat_err_RIIA1_deg2_cfl8.csv <==
N,L2err,H1err
8,0.0004126144165592914,0.005656661120299471
16,6.603350136765178e-05,0.0014059780061181665
32,2.265556505121801e-05,0.00035230120095505643
64,1.0919114323250599e-05,8.931839641747271e-05
128,5.438867887333634e-06,2.3552059658176905e-05
256,2.7164448666201237e-06,6.977662536210922e-06


==> heat_err_RIIA1_deg3_cfl1.csv <==
N,L2err,H1err
8,4.841243225804142e-05,0.0007818804288442343
16,6.1053303638100514e-06,9.051573631087223e-05
32,2.7281183975366054e-06,1.163549437172466e-05
64,1.3580395053097426e-06,2.5335544842947495e-06
128,6.786132639124023e-07,1.0927243395579281e-06
256,3.392486923220573e-07,5.405262144352413e-07


==> heat_err_RIIA1_deg3_cfl4.csv <==
N,L2err,H1err
8,6.512820251606641e-05,0.0007848348030338717
16,2.2150661429098906e-05,9.660814416394868e-05
32,1.090869530661683e-05,2.044196280748965e-05
64,5.439097203723356e-06,8.759573454925818e-06
128,2.7164879814862482e-06,4.328193588120865e-06
256,1.3575208367737116e-06,2.1615184090401114e-06


==> heat_err_RIIA1_deg3_cfl8.csv <==
N,L2err,H1err
8,0.00010055823963735023,0.0007941239440639352
16,4.4266527163537906e-05,0.00011421422605778218
32,2.1899021262217168e-05,3.64899036412297e-05
64,1.0900478776737029e-05,1.740507368091575e-05
128,5.438628660975379e-06,8.66080232898398e-06
256,2.716459024011421e-06,4.325153007955154e-06


==> heat_err_RIIA2_deg2_cfl1.csv <==
N,L2err,H1err
8,0.0004122174525445554,0.0056549297641392575
16,5.1519807455073486e-05,0.0014042291878251583
32,6.438914258951595e-06,0.0003505734021865983
64,8.048123123692323e-07,8.761620430866265e-05
128,1.0059956867926306e-07,2.190244574450595e-05
256,1.2574877398471975e-08,5.475513870160989e-06


==> heat_err_RIIA2_deg2_cfl4.csv <==
N,L2err,H1err
8,0.00041224019235044105,0.0056549298665288916
16,5.152407188468351e-05,0.0014042292022778417
32,6.439338778831477e-06,0.00035057340350447334
64,8.048515743990483e-07,8.761620443717342e-05
128,1.0060310057213474e-07,2.1902445756654076e-05
256,1.2575205159811484e-08,5.475513871252938e-06


==> heat_err_RIIA2_deg2_cfl8.csv <==
N,L2err,H1err
8,0.00041259397553995887,0.005654933867830243
16,5.154129197752758e-05,0.0014042293621043737
32,6.441611151247306e-06,0.0003505734294390694
64,8.051690363678148e-07,8.761620810167445e-05
128,1.0065132915769298e-07,2.190244619491721e-05
256,1.2582622784415429e-08,5.47551391633661e-06


==> heat_err_RIIA2_deg3_cfl1.csv <==
N,L2err,H1err
8,4.691115755693159e-05,0.0007816869765253356
16,2.5410872207537627e-06,9.010022205585598e-05
32,1.4658885131455464e-07,1.0801665048181116e-05
64,8.771540084131941e-09,1.321771117584864e-06
128,5.356796747574184e-10,1.6345390213681167e-07
256,3.306683557691229e-11,2.0321550502202202e-08


==> heat_err_RIIA2_deg3_cfl4.csv <==
N,L2err,H1err
8,4.6903751617743184e-05,0.0007816872080785531
16,2.538781320249451e-06,9.010031434789031e-05
32,1.4658069252093585e-07,1.0801694375633996e-05
64,9.00470108656441e-09,1.321778449993895e-06
128,6.481815573819628e-10,1.6345543796047255e-07
256,6.360558179816666e-11,2.0321836065704444e-08


==> heat_err_RIIA2_deg3_cfl8.csv <==
N,L2err,H1err
8,4.6904596931995116e-05,0.0007816922062337856
16,2.5538670324352395e-06,9.010241578146476e-05
32,1.641091432783649e-07,1.0802477715918834e-05
64,1.7339265129465134e-08,1.322015506689518e-06
128,2.635384636477526e-09,1.6351369459940153e-07
256,3.9968329108315494e-10,2.0333973167557143e-08


==> heat_err_RIIA3_deg2_cfl1.csv <==
N,L2err,H1err
8,0.0004122158231784885,0.005654929757656602
16,5.151966523151502e-05,0.0014042291875400155
32,6.438903113083613e-06,0.0003505734021750207
64,8.048115036622733e-07,8.761620430820104e-05
128,1.0059951289630666e-07,2.1902445744488278e-05
256,1.25748737479759e-08,5.475513870161986e-06


==> heat_err_RIIA3_deg2_cfl4.csv <==
N,L2err,H1err
8,0.00041219897525966964,0.00565492969750804
16,5.151965352203432e-05,0.0014042291875171603
32,6.438902764597892e-06,0.00035057340217467704
64,8.048114935936563e-07,8.761620430819629e-05
128,1.0059951271340664e-07,2.1902445744485377e-05
256,1.2574873498270841e-08,5.47551387015756e-06


==> heat_err_RIIA3_deg2_cfl8.csv <==
N,L2err,H1err
8,0.00041200310266851316,0.00565492988781235
16,5.151902713397223e-05,0.0014042291864266546
32,6.438898071563297e-06,0.00035057340217023247
64,8.048113162066239e-07,8.761620430811284e-05
128,1.0059950767362496e-07,2.19024457444858e-05
256,1.2574874025088808e-08,5.475513870160019e-06


==> heat_err_RIIA3_deg3_cfl1.csv <==
N,L2err,H1err
8,4.691152270762647e-05,0.0007816869772817696
16,2.5412095083626738e-06,9.010022213237598e-05
32,1.4661126548297657e-07,1.0801665041457145e-05
64,8.774931976069502e-09,1.3217711144399091e-06
128,5.361353370285673e-10,1.6345390144254257e-07
256,3.31211637595756e-11,2.0321550372371245e-08


==> heat_err_RIIA3_deg3_cfl4.csv <==
N,L2err,H1err
8,4.6911460525861015e-05,0.0007816869770927813
16,2.5412179850537203e-06,9.010022214555336e-05
32,1.4661198799592032e-07,1.0801665042014863e-05
64,8.774974420728786e-09,1.3217711144521407e-06
128,5.361390898552148e-10,1.6345390144092804e-07
256,3.313749412642826e-11,2.0321550388674475e-08


==> heat_err_RIIA3_deg3_cfl8.csv <==
N,L2err,H1err
8,4.690910131099841e-05,0.0007816869791710812
16,2.541284954552796e-06,9.010022228356008e-05
32,1.4662148065950421e-07,1.0801665053003911e-05
64,8.775714232874297e-09,1.3217711149057707e-06
128,5.361694471619865e-10,1.6345390146527937e-07
256,3.314757268265004e-11,2.032155041611856e-08


==> heat_err_RIIA4_deg2_cfl1.csv <==
N,L2err,H1err
8,0.0004122158245203047,0.005654929757661919
16,5.1519665267814415e-05,0.001404229187540092
32,6.4389031142446125e-06,0.0003505734021750205
64,8.048115039589404e-07,8.761620430820262e-05
128,1.0059951291663729e-07,2.1902445744484385e-05
256,1.257487377847032e-08,5.475513870160833e-06


==> heat_err_RIIA4_deg2_cfl4.csv <==
N,L2err,H1err
8,0.0004122058263547649,0.005654929720572315
16,5.151966510144325e-05,0.0014042291875397614
32,6.438903117460928e-06,0.00035057340217502415
64,8.048115031765934e-07,8.761620430820082e-05
128,1.0059951170247962e-07,2.190244574448759e-05
256,1.2574873881358482e-08,5.475513870156588e-06


==> heat_err_RIIA4_deg2_cfl8.csv <==
N,L2err,H1err
8,0.0004124439131254336,0.005654931659508865
16,5.1519345995038134e-05,0.001404229186950289
32,6.438903115274491e-06,0.000350573402175022
64,8.048114990258095e-07,8.761620430820227e-05
128,1.0059950858454391e-07,2.190244574448899e-05
256,1.257487397425602e-08,5.475513870156347e-06


==> heat_err_RIIA4_deg3_cfl1.csv <==
N,L2err,H1err
8,4.691152241484862e-05,0.0007816869772808341
16,2.5412094773844444e-06,9.010022213232869e-05
32,1.4661126283573185e-07,1.0801665041455627e-05
64,8.774930269021026e-09,1.3217711144389863e-06
128,5.36135054418001e-10,1.6345390144295348e-07
256,3.312054827372563e-11,2.0321550372961e-08


==> heat_err_RIIA4_deg3_cfl4.csv <==
N,L2err,H1err
8,4.691144982646113e-05,0.0007816869770613627
16,2.541209457310323e-06,9.010022213230349e-05
32,1.466112696211045e-07,1.0801665041474607e-05
64,8.774935732987038e-09,1.321771114437309e-06
128,5.361390023304458e-10,1.634539014394639e-07
256,3.3157981763137875e-11,2.0321550428971972e-08


==> heat_err_RIIA4_deg3_cfl8.csv <==
N,L2err,H1err
8,4.691498085976828e-05,0.0007816870063701247
16,2.541197186193366e-06,9.01002221150068e-05
32,1.4661126091502214e-07,1.0801665041474185e-05
64,8.774981671345865e-09,1.3217711144797074e-06
128,5.361701353201581e-10,1.6345390149110866e-07
256,3.4006359574302244e-11,2.0321551861841377e-08


==> heat_err_WSODIRK433_deg2_cfl1.csv <==
N,L2err,H1err
8,0.0004122158359108335,0.005654929757706781
16,5.151966603368463e-05,0.0014042291875415898
32,6.438903161956829e-06,0.00035057340217506725
64,8.048115069511373e-07,8.761620430820806e-05
128,1.0059951313352955e-07,2.1902445744489314e-05
256,1.2574873768562109e-08,5.475513870157952e-06


==> heat_err_WSODIRK433_deg2_cfl4.csv <==
N,L2err,H1err
8,0.0004121645457599543,0.005654929612493232
16,5.151964525175653e-05,0.001404229187501391
32,6.438906356149835e-06,0.0003505734021782334
64,8.048116953876125e-07,8.761620430829859e-05
128,1.0059952477721873e-07,2.1902445744490324e-05
256,1.2574874521022512e-08,5.475513870156906e-06


==> heat_err_WSODIRK433_deg2_cfl8.csv <==
N,L2err,H1err
8,0.0004125541264608099,0.005654933183075728
16,5.1518486564179034e-05,0.001404229185715548
32,6.438929103818647e-06,0.00035057340220382116
64,8.048131349631871e-07,8.761620430921155e-05
128,1.0059960887474368e-07,2.1902445744526265e-05
256,1.2574879681272e-08,5.475513870159867e-06


==> heat_err_WSODIRK433_deg3_cfl1.csv <==
N,L2err,H1err
8,4.691151950407389e-05,0.0007816869772715732
16,2.541208818360281e-06,9.010022213132619e-05
32,1.4661116589235364e-07,1.0801665041374835e-05
64,8.774917024996549e-09,1.3217711144107051e-06
128,5.361330037540468e-10,1.6345390143042664e-07
256,3.312061940198704e-11,2.03215503588581e-08


==> heat_err_WSODIRK433_deg3_cfl4.csv <==
N,L2err,H1err
8,4.691096564111207e-05,0.0007816869763505914
16,2.54115851386137e-06,9.010022207397658e-05
32,1.4660477304412338e-07,1.0801665038531413e-05
64,8.774125295054658e-09,1.3217711143447191e-06
128,5.360334069996941e-10,1.6345390144111884e-07
256,3.310875172628664e-11,2.032155036523629e-08


==> heat_err_WSODIRK433_deg3_cfl8.csv <==
N,L2err,H1err
8,4.691344615989659e-05,0.00078168699667005
16,2.54075371303784e-06,9.010022301210621e-05
32,1.4655781258142945e-07,1.080166513817686e-05
64,8.768840943161399e-09,1.3217711265492457e-06
128,5.354897612620162e-10,1.6345390295268193e-07
256,3.306845284695625e-11,2.0321550555615034e-08


==> heat_perf_amg_dirk.csv <==
ns,time,Its
3,29.757898740999963,7.334635416666667
4,39.01905943300005,7.00390625


==> heat_perf_bgs_firk.csv <==
ns,time,Its
1,5.537423759000035,7.00390625
2,17.151616046999948,9.00390625
3,43.36434867699995,15.00390625
4,90.66627248399982,22.0078125


==> heat_perf_bjac_firk.csv <==
ns,time,Its
1,5.290247464999993,7.00390625
2,25.678977450999923,15.0
3,70.17331498999988,28.00390625
4,170.78596138500006,47.0


==> heat_perf_gmg_dirk.csv <==
ns,time,Its
3,37.35889248900003,4.015625
4,68.25093734500024,4.26171875


==> heat_perf_mmg_firk.csv <==
ns,time,Its


==> heat_perf_rana_amg_firk.csv <==
ns,time,Its
1,5.361609284999986,7.00390625
2,14.491694284000005,7.00390625
3,27.76828321999983,9.0
4,43.179316595000046,10.0


==> heat_perf_rana_gmg_firk.csv <==
ns,time,Its
1,14.276965279999786,4.03125
2,38.676544150000154,5.0
3,68.8635726030002,6.0
4,132.32908742900008,9.0


==> odenorm.csv <==
t,nrmu
0.0,0.0
0.05,0.0
0.1,0.0
0.15000000000000002,0.0
0.2,0.0
0.25,0.0
0.30000000000000004,0.0
0.35000000000000003,0.0
0.4,0.0
0.45,0.0
0.5,0.0

